Modelling the response of a turbulent jet flame to acoustic forcing in a linearized framework using an active flame approach

This study performs a linear analysis of a turbulent reacting methane-air jet flame, with the goal of predicting the response of the reacting flow to upstream acoustic actuation. Accounting for heat release fluctuations is a vital component when investigating thermoacoustic instabilities and flame noise in a linearized framework. Unlike previous studies this work develops and applies an active flame approach, meaning the heat release oscillations of the flame resulting from the acoustic fluctuations are taken into account. To yield an active flame approach in the linear framework, a combustion model needs to be linearized. It is demonstrated that linearizing Large Eddy Simulation (LES) and Direct Numerical Simulation (DNS) combustion models leads to closure problems, making their application in the linearized framework troublesome. Reynolds-averaged Navier Stokes (RANS) combustion models, however, prove to circumvent this problem, which makes them suitable candidates for this purpose. The RANS combustion models are linearized around the temporal mean flow of the turbulent jet flame, which is obtained by LES. An a priori analysis shows that a linearized RANS-Eddy Break Up (EBU) model is the best suited among all investigated combustion models for the investigated set-up and reproduces with high accuracy the fluctuations in reaction rate obtained in the LES. Furthermore, the linearized governing equations of the flow including the linearized EBU model for the reaction rate are solved for incoming acoustic perturbations. The response modes show that the reaction rate oscillations are caused by Kelvin-Helmholtz vortex rings, which perturb the jet flame. The results are in good agreement with the LES simulations in terms of the mode shapes of both reaction rate and velocity fluctuations.

==> Data/MeanFlamec002.csv <==
x,r
-0.00057838,0.01
0,0.0097091
0.00030513,0.0096949
0.000625,0.0095895
0.001875,0.0094211
0.0030394,0.0092894
0.0041508,0.0091508
0.0053608,0.0090625
0.0065625,0.0088782
0.0078125,0.0087513
0.0088689,0.0085564
0.0099622,0.0083997
0.011204,0.0081712
0.012187,0.0079556
0.013125,0.0077517
0.01414,0.0075
0.015336,0.0071644
0.016562,0.0067765
0.0175,0.0064638
0.01875,0.0060176
0.019687,0.0056654
0.020625,0.0053054
0.021721,0.0048462
0.022813,0.004406
0.023845,0.0039678
0.025,0.0034583
0.026119,0.0029434
0.027317,0.002317
0.028438,0.0016489
0.029336,0.00089861
0.029676,0.0003125
0.029676,0.000


==> Data/MeanFlamec098.csv <==
x,r
0,0.012794
0.00061909,0.012807
0.0029222,0.013015
0.0053125,0.01335
0.0078125,0.013703
0.010137,0.014062
0.012414,0.014461
0.014687,0.014897
0.016828,0.01536
0.018943,0.015818
0.020938,0.01631
0.023162,0.016838
0.025313,0.017355
0.0275,0.017888
0.029994,0.018432
0.032077,0.01886
0.03467,0.019357
0.036874,0.019689
0.039366,0.019991
0.041563,0.020197
0.044027,0.020348
0.046419,0.020456
0.048911,0.020464
0.05135,0.020412
0.05375,0.02025
0.056209,0.02
0.058419,0.019669
0.060625,0.019263
0.062812,0.018727
0.065,0.018067
0.06708,0.017295
0.068775,0.016538
0.070741,0.015509
0.072718,0.014281
0.074333,0.013083
0.075938,0.01165
0.07741,0.01
0.078626,0.0083137
0.079637,0.0065117
0.080563,0.0041246
0.081018,0.001875
0.081018,0.000


==> Data/Streamline1.csv <==
-0.0189,0.002
-0.018357,0.0019988
-0.016178,0.0019923
-0.013994,0.0019841
-0.011749,0.0019759
-0.009461,0.0019686
-0.0072718,0.0019626
-0.0051099,0.0019579
-0.0030265,0.0019543
-0.00095099,0.001952
0.0011713,0.0019512
0.0032942,0.0019522
0.0054689,0.0019549
0.0078283,0.0019597
0.010275,0.0019667
0.012892,0.0019761
0.015626,0.0019872
0.018515,0.0019993
0.021506,0.0020122
0.024436,0.0020291
0.027535,0.0020647
0.031166,0.0021622
0.034944,0.0023572
0.038859,0.0026632
0.042932,0.0030554
0.047028,0.0034668
0.051294,0.0038637
0.055696,0.0042141
0.060394,0.0045138
0.06527,0.0047499
0.070326,0.0049312
0.075527,0.0050686
0.081031,0.0051718
0.087115,0.0052455
0.093383,0.005289
0.099864,0.0053132
0.10659,0.0053256
0.11345,0.0053311
0.1207,0.0053327
0.12839,0.0053317
0.13615,0.0053294
0.14404,0.0053261
0.15193,0.0053222
0.15984,0.005318
0.16779,0.0053137
0.17579,0.0053097
0.18466,0.0053064
0.19354,0.0053053
0.20257,0.0053084
0.21125,0.0053158
0.21947,0.0053284
0.22778,0.0053474
0.23623,0.0053737
0.24482,0.0054075
0.25292,0.0054448
0.26093,0.005486
0.26953,0.0055345
0.27873,0.0055924
0.28786,0.0056571
0.29681,0.0057295
0.30566,0.0058116
0.31449,0.0059072
0.32375,0.0060245
0.33267,0.0061466
0.34159,0.0062722
0.35018,0.0064002
0.35928,0.0065471
0.36798,0.0066987
0.37683,0.0068651
0.38517,0.0070422
0.39437,0.0072672
0.40297,0.0074909
0.41175,0.0077151
0.42044,0.0079383
0.42881,0.0081474
0.43727,0.0083498
0.44579,0.0085728
0.45431,0.008822
0.463,0.0091059
0.47144,0.0094089
0.47977,0.0097128
0.48831,0.010007
0.4973,0.010258


==> Data/Streamline2.csv <==
-0.0189,0.004
-0.018327,0.0039977
-0.016106,0.0039832
-0.013889,0.0039655
-0.011822,0.0039501
-0.0097742,0.0039365
-0.0076536,0.0039242
-0.0055407,0.0039136
-0.0033349,0.0039046
-0.001302,0.0038987
0.00077816,0.0038957
0.0029103,0.0038963
0.0050387,0.0039006
0.0074185,0.0039095
0.0098939,0.003923
0.012535,0.0039415
0.015206,0.0039637
0.01795,0.0039902
0.021037,0.0040319
0.024237,0.004107
0.027387,0.0042499
0.030777,0.0045266
0.03449,0.0050033
0.038136,0.0056232
0.041974,0.0063608
0.04585,0.007105
0.049986,0.0078278
0.054279,0.0084648
0.059182,0.0090442
0.064311,0.0095008
0.069761,0.0098576
0.075111,0.010112
0.080689,0.010297
0.08647,0.010422
0.092625,0.010501
0.098937,0.010546
0.10561,0.010571
0.11263,0.010584
0.12001,0.01059
0.12826,0.010592
0.13605,0.010591
0.14404,0.010591
0.152,0.010591
0.15996,0.010593
0.16797,0.010597
0.17591,0.010604
0.18397,0.010617
0.19233,0.010635
0.20092,0.010663
0.20948,0.010698
0.21774,0.010742
0.22585,0.010795
0.23402,0.01086
0.24222,0.010935
0.25039,0.01102
0.25847,0.011114
0.26658,0.011217
0.27484,0.011332
0.28318,0.011459
0.29166,0.011603
0.29997,0.011761
0.30822,0.011938
0.31662,0.012139
0.3256,0.012376
0.33412,0.012622
0.34272,0.012891
0.35159,0.013189
0.35996,0.01349
0.36828,0.013809
0.37632,0.014133
0.38446,0.014489
0.39294,0.014896
0.40117,0.015314
0.4097,0.015763
0.41841,0.016231
0.42682,0.016684
0.43531,0.017141
0.44371,0.017616
0.45193,0.018119
0.45978,0.01862
0.46797,0.019152
0.47635,0.0197
0.48507,0.020261
0.49337,0.020757


==> Data/Streamline3.csv <==
-0.0189,0.006
-0.018367,0.0059953
-0.016323,0.0059684
-0.014216,0.0059395
-0.012031,0.0059134
-0.0098663,0.0058911
-0.007719,0.0058718
-0.0054875,0.0058546
-0.0033295,0.0058408
-0.0012373,0.0058312
0.00082987,0.0058266
0.0029118,0.005828
0.0050478,0.0058353
0.007265,0.0058482
0.0093801,0.0058657
0.011682,0.0058905
0.01407,0.005925
0.016468,0.0059746
0.01875,0.0060467
0.021188,0.0061685
0.023477,0.0063459
0.02638,0.0066931
0.029735,0.0072886
0.033326,0.008137
0.036897,0.0091122
0.040783,0.010201
0.044922,0.011281
0.049112,0.012233
0.053644,0.01308
0.058493,0.013794
0.063562,0.014364
0.068889,0.014811
0.074294,0.01514
0.079866,0.015373
0.086004,0.015539
0.091922,0.015637
0.098755,0.015705
0.10595,0.015748
0.11344,0.015777
0.1216,0.015802
0.13016,0.015827
0.13811,0.015852
0.14637,0.015882
0.15452,0.015917
0.16257,0.015958
0.17059,0.016005
0.1788,0.016061
0.18699,0.016125
0.19517,0.016199
0.2033,0.016283
0.21178,0.016383
0.22012,0.016494
0.22816,0.016614
0.23621,0.016746
0.24432,0.016893
0.25254,0.017056
0.26066,0.017232
0.26881,0.017424
0.27762,0.017652
0.28604,0.017894
0.29437,0.018159
0.30256,0.018448
0.31077,0.018765
0.31932,0.019127
0.32782,0.019525
0.33616,0.019953
0.34444,0.020411
0.35264,0.020893
0.36079,0.0214
0.36911,0.021944
0.37761,0.022524
0.3857,0.0231
0.39353,0.023691
0.4017,0.024347
0.40988,0.025034
0.41799,0.025725
0.42623,0.02642
0.43491,0.027151
0.44346,0.027913
0.45164,0.028689
0.45994,0.029495
0.46816,0.030291
0.47645,0.031089
0.48497,0.031914
0.49353,0.032709


==> Data/Streamline4.csv <==
-0.0189,0.008
-0.018503,0.0079917
-0.015298,0.0079191
-0.011981,0.0078656
-0.0086653,0.0078263
-0.0052988,0.007794
-0.0021748,0.0077707
0.0020169,0.0077613
0.0040004,0.0077693
0.0060431,0.0077841
0.0080317,0.0078068
0.0099363,0.0078407
0.011889,0.0078957
0.013592,0.0079692
0.015108,0.0080628
0.016526,0.0081813
0.017932,0.0083346
0.019283,0.008521
0.020599,0.0087433
0.021897,0.0090048
0.023351,0.0093482
0.027803,0.010686
0.034923,0.013228
0.042563,0.015671
0.051218,0.017688
0.061032,0.019159
0.072038,0.020103
0.083773,0.020613
0.096398,0.020887
0.11001,0.021068
0.12508,0.021237
0.14145,0.02143
0.15808,0.021653
0.17451,0.021905
0.19174,0.022213
0.20786,0.022548
0.22399,0.022933
0.23995,0.023376
0.25642,0.023914
0.27267,0.024537
0.28979,0.025341
0.30638,0.026303
0.32338,0.02753
0.34026,0.028976
0.3571,0.030631
0.37324,0.03238
0.38987,0.03431
0.40638,0.03639
0.42283,0.038393
0.43886,0.040424
0.45532,0.042761
0.47215,0.045169
0.4889,0.04761


==> Data/Streamline5.csv <==
-0.0189,0.0099
-0.018656,0.0098889
-0.016569,0.0098129
-0.01449,0.0097709
-0.012475,0.0097495
-0.010376,0.0097339
-0.0082321,0.009721
-0.0062069,0.0097113
-0.0040997,0.0097029
-0.0022666,0.0096977
-0.0011118,0.0096953
0.0013416,0.0097731
0.0027546,0.0099414
0.0040702,0.010156
0.0053723,0.010407
0.0066677,0.010686
0.007957,0.010984
0.0092398,0.011302
0.010519,0.011639
0.011811,0.011998
0.01309,0.012372
0.014374,0.012766
0.015718,0.013198
0.017524,0.013806
0.020653,0.014922
0.02599,0.016905
0.032713,0.019279
0.040961,0.021697
0.051224,0.023846
0.060855,0.025155
0.07185,0.026072
0.084076,0.026661
0.097173,0.027046
0.11078,0.027342
0.12572,0.027636
0.14251,0.027984
0.15956,0.028376
0.176,0.028794
0.19253,0.029257
0.20856,0.029763
0.22597,0.030373
0.24243,0.031051
0.25909,0.031893
0.27572,0.032928
0.29334,0.034356
0.30975,0.03608
0.327,0.038374
0.34365,0.041056
0.35969,0.044016
0.37569,0.047371
0.39168,0.051401
0.40768,0.055891
0.42338,0.060383
0.43985,0.064833
0.4568,0.067908
0.47224,0.06983
0.48701,0.072051


==> Data/Streamline6.csv <==
0.22334,0.075191
0.22201,0.07511
0.22069,0.075027
0.21945,0.074947
0.21807,0.074857
0.21668,0.074765
0.21513,0.07466
0.2138,0.074569
0.21225,0.07446
0.21106,0.074376
0.20955,0.074266
0.20805,0.074156
0.20655,0.074044
0.20505,0.073931
0.20346,0.073808
0.20188,0.073682
0.20028,0.073551
0.19869,0.073418
0.19711,0.073282
0.19555,0.073145
0.19403,0.07301
0.19248,0.072871
0.19093,0.07273
0.18936,0.072587
0.18774,0.072438
0.18583,0.07226
0.1841,0.072098
0.18233,0.07193
0.18048,0.071754
0.17869,0.071584
0.17682,0.071405
0.17483,0.071216
0.17297,0.07104
0.17116,0.070869
0.16947,0.07071
0.16768,0.070543
0.16578,0.070366
0.16372,0.070175
0.16166,0.069983
0.15986,0.069817
0.15787,0.069635
0.15599,0.069462
0.15402,0.069282
0.15188,0.069086
0.14971,0.06889
0.14731,0.068674
0.14532,0.068496
0.14311,0.068295
0.14102,0.068107
0.1389,0.067916
0.13687,0.067733
0.13484,0.06755
0.13285,0.067371
0.13094,0.067198
0.12891,0.067012
0.1268,0.066818
0.12468,0.066622
0.12249,0.066417
0.12028,0.066208
0.11809,0.065999
0.11604,0.0658
0.11398,0.065598
0.11191,0.065394
0.10975,0.065177
0.10732,0.06493
0.10491,0.06468
0.1025,0.064425
0.10015,0.06417
0.097859,0.063917
0.095696,0.063672
0.093682,0.06344
0.091515,0.063184
0.089282,0.06291
0.08693,0.06261
0.084579,0.062296
0.082419,0.061995
0.080189,0.061669
0.077963,0.061326
0.075898,0.060991
0.073787,0.06063
0.071692,0.060252
0.069601,0.059852
0.067472,0.059419
0.065398,0.058967
0.063307,0.058484
0.061223,0.057969
0.059173,0.057426
0.057127,0.056846
0.055092,0.056226
0.053063,0.055562
0.051061,0.054855
0.049038,0.054085
0.046919,0.05321
0.044927,0.052318
0.042882,0.051325
0.041036,0.050349
0.039267,0.049333
0.03762,0.04831
0.035946,0.047177
0.034322,0.045981
0.032714,0.044682
0.03119,0.043328
0.029734,0.0419
0.028361,0.040406
0.027094,0.038864
0.025831,0.037133
0.02475,0.035441
0.0236,0.033338
0.022618,0.03115
0.021886,0.02901
0.021446,0.026956
0.021338,0.025216
0.021784,0.023544
0.022866,0.0225
0.024237,0.02205
0.025949,0.021959
0.027274,0.022042
0.028585,0.022184
0.02989,0.022372
0.031458,0.022645
0.032805,0.022891
0.034319,0.023182
0.035738,0.023468
0.037444,0.023807
0.039311,0.024178
0.040734,0.024454
0.042207,0.024728
0.043891,0.025028
0.045608,0.02532
0.047212,0.025581
0.048566,0.025787
0.049831,0.025971
0.051439,0.026192
0.05268,0.026354
0.054044,0.026522
0.055516,0.026695
0.057092,0.026867
0.058872,0.027048
0.060654,0.027216
0.06222,0.027353
0.063613,0.027467
0.065159,0.027584
0.066945,0.027709
0.068514,0.02781
0.069975,0.027898
0.071458,0.027981
0.072911,0.028057
0.074436,0.028132
0.075964,0.028202
0.077456,0.028265
0.078997,0.028326
0.080737,0.028391
0.082453,0.028449
0.084187,0.028504
0.085922,0.028556
0.087566,0.028602
0.089151,0.028645
0.090862,0.028688
0.092532,0.028728
0.094257,0.028767
0.095944,0.028804
0.097639,0.02884
0.099315,0.028874
0.10101,0.028908
0.10272,0.02894
0.10444,0.028973
0.10617,0.029005
0.10792,0.029037
0.10969,0.029068
0.11151,0.029101
0.11334,0.029134
0.11518,0.029167
0.11707,0.029201
0.11897,0.029235
0.1209,0.02927
0.12286,0.029306
0.12484,0.029342
0.12685,0.02938
0.12891,0.02942
0.13112,0.029462
0.13336,0.029507
0.13555,0.029551
0.13771,0.029595
0.14,0.029642
0.14215,0.029688
0.14429,0.029734
0.14641,0.029781
0.14852,0.029829
0.15067,0.029879
0.15291,0.029931
0.15528,0.029987
0.15742,0.030039
0.15952,0.03009
0.16155,0.03014
0.16357,0.03019
0.16565,0.030243
0.16776,0.030297
0.16984,0.030351
0.17195,0.030405
0.17396,0.030458
0.17597,0.030512
0.17801,0.030568
0.18009,0.030625
0.18218,0.030684
0.18431,0.030745
0.1864,0.030806
0.18851,0.030869
0.19059,0.030932
0.19262,0.030995
0.19461,0.031057
0.19686,0.031128
0.19889,0.031193
0.20091,0.031259
0.20295,0.031327
0.20496,0.031394
0.207,0.031463
0.20907,0.031534
0.2112,0.031608
0.21338,0.031684
0.21566,0.031765
0.21783,0.031844
0.21999,0.031924
0.22208,0.032002
0.22414,0.032081
0.2262,0.032161
0.22827,0.032244
0.23041,0.032331
0.23255,0.032422
0.2348,0.03252
0.23707,0.032622
0.23934,0.032728
0.24147,0.03283
0.2436,0.032936
0.24568,0.033042
0.24775,0.033151
0.24983,0.033263
0.25193,0.033379
0.25193,0.033379
0.25404,0.033498
0.25615,0.033621
0.25828,0.033748
0.26038,0.033877
0.26245,0.034007
0.26451,0.03414
0.26655,0.034276
0.26859,0.034417
0.27063,0.034562
0.27271,0.034715
0.27479,0.034874
0.27693,0.035043
0.27911,0.035223
0.28129,0.03541
0.28348,0.035603
0.28566,0.035804
0.28783,0.03601
0.28997,0.036222
0.2921,0.036439
0.29421,0.036663
0.29629,0.03689
0.29834,0.037122
0.30038,0.03736
0.30242,0.037606
0.30445,0.037859
0.30649,0.03812
0.30854,0.03839
0.3106,0.038669
0.31268,0.038961
0.31483,0.039271
0.31696,0.039588
0.31909,0.039915
0.32115,0.040242
0.32319,0.040575
0.32528,0.040925
0.32742,0.041294
0.32938,0.041642
0.33127,0.041985
0.33332,0.042367
0.33531,0.042748
0.33732,0.043139
0.33933,0.043538
0.34134,0.043944
0.34331,0.044349
0.3454,0.044785
0.3475,0.045228
0.34954,0.045666
0.35156,0.046109
0.35356,0.046552
0.35555,0.047002
0.35753,0.047461
0.35951,0.04793
0.36152,0.048415
0.36353,0.048916
0.36555,0.049431
0.36757,0.049964
0.36959,0.050519
0.37157,0.051082
0.37355,0.051666
0.37551,0.052268
0.37743,0.052884
0.37935,0.053518
0.38126,0.054173
0.38315,0.054845
0.38511,0.055568
0.3871,0.056334
0.38909,0.057136
0.39108,0.057981
0.39302,0.058847
0.39493,0.059752
0.39679,0.060695
0.39862,0.061697
0.4004,0.062784
0.40212,0.064017
0.40373,0.065537
0.40471,0.067497
0.40395,0.069374
0.40235,0.070479
0.40057,0.071225
0.39884,0.07177
0.39702,0.072225
0.39527,0.072593
0.39349,0.072912
0.39175,0.073185
0.39013,0.073411
0.38852,0.073615
0.38691,0.073801
0.38531,0.073973
0.38377,0.074127
0.38239,0.074256
0.38099,0.07438
0.37933,0.074517
0.37803,0.074618
0.37686,0.074703
0.37563,0.074787
0.37446,0.074864
0.37305,0.07495
0.37162,0.07503
0.37044,0.075091
0.36925,0.075148
0.36801,0.075205
0.36691,0.075252
0.36576,0.075299
0.36464,0.075342
0.36332,0.075391
0.36213,0.075434
0.36093,0.075476
0.35956,0.075523
0.35845,0.07556
0.35735,0.075597
0.35617,0.075636
0.35473,0.075684
0.3535,0.075725
0.35245,0.075759
0.35135,0.075796
0.35018,0.075833
0.34903,0.075871
0.34787,0.075908
0.34685,0.075941
0.34577,0.075974
0.34473,0.076006
0.34364,0.076038
0.34264,0.076066
0.34154,0.076096
0.34046,0.076125
0.33947,0.07615
0.3384,0.076176
0.33747,0.076197
0.33644,0.07622
0.33535,0.076242
0.33439,0.076261
0.33326,0.076282
0.33224,0.076301
0.33109,0.076322
0.33009,0.076339
0.329,0.076358
0.32802,0.076376
0.32692,0.076396
0.32583,0.076417
0.3248,0.076436
0.32375,0.076456
0.32284,0.076473
0.3218,0.076493
0.32067,0.076515
0.3196,0.076535
0.31842,0.076557
0.31737,0.076575
0.31619,0.076596
0.31513,0.076613
0.31415,0.076629
0.31317,0.076644
0.31206,0.07666
0.31106,0.076673
0.30995,0.076688
0.30899,0.0767
0.30807,0.07671
0.30714,0.07672
0.30608,0.076731
0.30507,0.07674
0.30405,0.076748
0.30308,0.076755
0.30205,0.076761
0.30105,0.076766
0.29999,0.07677
0.29898,0.076772
0.29795,0.076774
0.29692,0.076774
0.29598,0.076773
0.29493,0.07677
0.29393,0.076766
0.29303,0.076762
0.29212,0.076756
0.29109,0.076749
0.29001,0.07674
0.28895,0.07673
0.28786,0.076719
0.28689,0.076707
0.2858,0.076694
0.28484,0.076681
0.28388,0.076668
0.28281,0.076652
0.28186,0.076637
0.28085,0.07662
0.27988,0.076604
0.27891,0.076588
0.27796,0.076571
0.27697,0.076553
0.27599,0.076536
0.27501,0.076517
0.27404,0.076499
0.27303,0.07648
0.27198,0.076461
0.27085,0.07644
0.26969,0.076418
0.26856,0.076397
0.26743,0.076376
0.26636,0.076357
0.26536,0.076339
0.26438,0.076322
0.26324,0.076303
0.26211,0.076284
0.26111,0.076267
0.26001,0.07625
0.25902,0.076234
0.25802,0.076219
0.25704,0.076204
0.25603,0.076188
0.25496,0.076171
0.25392,0.076155
0.25289,0.076139
0.2518,0.076121
0.25071,0.076102
0.24962,0.076083
0.24842,0.07606
0.24738,0.076038
0.24616,0.076011
0.2451,0.075985
0.24412,0.07596
0.24307,0.075931
0.24208,0.075902
0.24103,0.075868
0.23997,0.075832
0.23888,0.075793
0.2378,0.075752
0.23671,0.075708
0.23565,0.075662
0.23458,0.075615
0.23352,0.075565
0.23256,0.075519
0.23145,0.075463
0.23036,0.075407
0.22927,0.075348
0.22817,0.075287
0.22718,0.075231
0.22604,0.075165
0.22483,0.075093
0.22334,0.075191


==> Data/Streamline7.csv <==
0.18679,0.066655
0.18479,0.066353
0.17684,0.065135
0.16882,0.063907
0.16007,0.062562
0.15135,0.061214
0.14274,0.059861
0.13385,0.058437
0.12549,0.057056
0.11725,0.055658
0.10865,0.054134
0.1001,0.052517
0.091874,0.05079
0.082904,0.048543
0.074797,0.045955
0.066896,0.042439
0.060603,0.036749
0.066938,0.033112
0.073654,0.032568
0.080267,0.032323
0.087464,0.032181
0.094747,0.032105
0.10169,0.032071
0.10873,0.032065
0.11613,0.032087
0.12389,0.03214
0.13224,0.032228
0.14083,0.032349
0.14935,0.032498
0.15784,0.03267
0.16593,0.032848
0.17444,0.033046
0.18266,0.033255
0.19133,0.033497
0.2003,0.033775
0.2085,0.034048
0.21718,0.034358
0.22564,0.034686
0.23413,0.03506
0.24302,0.035519
0.2493,0.035888
0.25771,0.036434
0.2661,0.037045
0.27426,0.037732
0.28245,0.03854
0.29106,0.039544
0.29932,0.040664
0.30744,0.041916
0.31586,0.043398
0.32464,0.045196
0.33322,0.04722
0.34107,0.049298
0.34847,0.051473
0.3562,0.054179
0.36361,0.057671
0.36805,0.064096
0.36051,0.067655
0.35246,0.069161
0.34518,0.070134
0.33752,0.070895
0.32932,0.071476
0.32189,0.071924
0.31453,0.072334
0.30726,0.072673
0.29993,0.072925
0.2935,0.073052
0.28666,0.073084
0.27993,0.073034
0.27336,0.072938
0.26633,0.072811
0.25891,0.07268
0.25149,0.072554
0.24474,0.072393
0.23786,0.072116
0.23114,0.071711
0.22389,0.071135
0.21611,0.070381
0.20876,0.069557
0.20128,0.068614
0.19325,0.067494
0.18679,0.066655


==> Data/Streamline8.csv <==
0.22054,0.063179
0.21848,0.062858
0.21461,0.062205
0.21067,0.061476
0.20656,0.060646
0.20241,0.059739
0.19833,0.058791
0.19434,0.057815
0.19036,0.056803
0.18626,0.05572
0.18141,0.054387
0.17705,0.053127
0.17298,0.05187
0.16896,0.05053
0.16501,0.049039
0.16102,0.04713
0.15844,0.044788
0.16075,0.042621
0.16485,0.041719
0.16908,0.041194
0.17333,0.040851
0.17747,0.040618
0.1817,0.040447
0.1859,0.04033
0.19014,0.040256
0.19456,0.040218
0.19897,0.040218
0.20324,0.04025
0.20738,0.040307
0.21147,0.040386
0.21571,0.040489
0.22003,0.040613
0.22428,0.040756
0.22843,0.040919
0.2326,0.041112
0.23686,0.041345
0.24128,0.041629
0.24555,0.041945
0.24766,0.042115
0.25183,0.042476
0.25601,0.042866
0.26028,0.043292
0.26456,0.043753
0.26878,0.044256
0.27291,0.044809
0.277,0.045428
0.28126,0.046163
0.28549,0.046998
0.28962,0.047928
0.29366,0.04896
0.29757,0.050111
0.30142,0.051462
0.30522,0.053194
0.30856,0.055644
0.30852,0.059333
0.30484,0.061403
0.30085,0.062604
0.29689,0.063419
0.29277,0.064024
0.28863,0.064449
0.28501,0.064718
0.2811,0.06493
0.27721,0.06508
0.27324,0.065183
0.26909,0.06525
0.26499,0.065287
0.26105,0.065307
0.25707,0.06532
0.25296,0.06532
0.2487,0.065288
0.24447,0.065201
0.24027,0.065037
0.2362,0.064789
0.23222,0.064458
0.228,0.064012
0.22367,0.063459
0.22054,0.063179


==> Data/Streamline9.csv <==
0.23424,0.055359
0.23343,0.055265
0.23265,0.05516
0.23188,0.055039
0.23111,0.054903
0.23032,0.054747
0.22945,0.054551
0.22858,0.054328
0.2277,0.054066
0.22689,0.053791
0.22609,0.053471
0.22531,0.053075
0.22461,0.052556
0.22432,0.051776
0.22491,0.051162
0.22569,0.050833
0.22651,0.050617
0.22734,0.050462
0.22818,0.050348
0.22901,0.050265
0.22985,0.050206
0.23068,0.050167
0.2315,0.050144
0.23232,0.050136
0.23315,0.050144
0.23397,0.050164
0.23479,0.050198
0.23561,0.050245
0.23643,0.050305
0.23643,0.050305
0.23725,0.050377
0.23808,0.050464
0.2389,0.050565
0.23973,0.05068
0.24056,0.050811
0.2414,0.050962
0.24224,0.051132
0.24308,0.051325
0.24391,0.051544
0.24474,0.051797
0.24557,0.052092
0.24636,0.052452
0.24709,0.052922
0.24752,0.053646
0.24703,0.054324
0.24625,0.05471
0.24542,0.054979
0.24457,0.055182
0.24372,0.055334
0.24287,0.055452
0.24202,0.055542
0.24118,0.055606
0.24034,0.055648
0.23951,0.055672
0.23867,0.055678
0.23785,0.055667
0.23703,0.05564
0.2362,0.055598
0.23424,0.055359


==> Data/neutralline.csv <==
x,y,z
0.00050071,0.010072,0
0.0002914,0.010082,0
0.00024372,0.010083,0
0.00053825,0.010072,0
0.00080364,0.01006,0
0.00082543,0.010058,0
0.00086371,0.010054,0
0.0010848,0.010042,0
0.0013361,0.010033,0
0.001521,0.010028,0
0.0012468,0.010039,0
0.0016103,0.010023,0
0.0017846,0.010017,0
0.0021674,0.010003,0
0.0022962,0.010003,0
0.0024418,0.0099943,0
0.0042514,0.0099465,0
0.0042653,0.0099466,0
0.0045041,0.0099444,0
0.0047584,0.0099394,0
0.0052638,0.0099347,0
0.0054978,0.0099296,0
0.0055183,0.0099288,0
0.0057712,0.0099254,0
0.0059915,0.0099254,0
0.0060224,0.0099246,0
0.0062755,0.0099206,0
0.0064839,0.0099187,0
0.0065281,0.0099174,0
0.0067797,0.0099159,0
0.0069776,0.0099152,0
0.0070317,0.0099134,0
0.0072844,0.0099098,0
0.0074713,0.0099118,0
0.0075344,0.0099108,0
0.0077861,0.0099089,0
0.0079663,0.009909,0
0.0080379,0.0099072,0
0.0082138,0.009907,0
0.0082897,0.0099055,0
0.0084619,0.0099058,0
0.0085412,0.009904,0
0.0097952,0.0099044,0
0.0099527,0.0099056,0
0.010048,0.0099037,0
0.010803,0.0099059,0
0.010957,0.0099068,0
0.011054,0.0099065,0
0.011305,0.0099072,0
0.011457,0.0099093,0
0.011555,0.0099095,0
0.011707,0.009911,0
0.011806,0.0099097,0
0.011957,0.0099118,0
0.012056,0.0099119,0
0.012207,0.0099145,0
0.012306,0.0099131,0
0.012456,0.0099146,0
0.012556,0.0099154,0
0.012707,0.0099177,0
0.012806,0.0099174,0
0.012957,0.0099199,0
0.013056,0.0099191,0
0.013207,0.0099209,0
0.013306,0.0099199,0
0.013457,0.009922,0
0.013557,0.0099216,0
0.013707,0.0099251,0
0.013805,0.0099264,0
0.013958,0.0099279,0
0.014056,0.0099267,0
0.014208,0.0099293,0
0.014305,0.0099295,0
0.014458,0.0099322,0
0.014555,0.0099319,0
0.014709,0.0099345,0
0.014805,0.0099347,0
0.014958,0.0099361,0
0.015055,0.0099364,0
0.01521,0.00994,0
0.015304,0.0099391,0
0.015459,0.0099415,0
0.015554,0.0099411,0
0.015709,0.0099433,0
0.015804,0.0099434,0
0.01596,0.0099459,0
0.016054,0.0099461,0
0.016211,0.0099488,0
0.016303,0.0099484,0
0.01646,0.0099489,0
0.016555,0.0099469,0
0.017303,0.0099517,0
0.017461,0.009954,0
0.017552,0.0099548,0
0.017712,0.0099567,0
0.017802,0.0099554,0
0.018053,0.0099541,0
0.01821,0.0099546,0
0.018304,0.0099535,0
0.018554,0.0099539,0
0.018708,0.009954,0
0.018805,0.0099508,0
0.019056,0.0099497,0
0.019204,0.0099495,0
0.019307,0.0099475,0
0.019559,0.0099427,0
0.019697,0.0099417,0
0.019811,0.0099385,0
0.020064,0.0099335,0
0.020189,0.009932,0
0.020316,0.0099288,0
0.02057,0.0099211,0
0.020679,0.0099198,0
0.020824,0.0099131,0
0.02108,0.0099023,0
0.021166,0.0099,0
0.021334,0.0098943,0
0.021411,0.0098917,0
0.021848,0.009869,0
0.022109,0.0098534,0
0.022141,0.0098519,0
0.022378,0.0098365,0
0.022664,0.0098196,0
0.022704,0.0098163,0
0.022991,0.0097931,0
0.023036,0.0097906,0
0.023253,0.0097711,0
0.023384,0.0097583,0
0.023445,0.009751,0
0.023781,0.0097117,0
0.023958,0.0097002,0
0.024383,0.0096445,0
0.024586,0.0096271,0
0.025026,0.0095479,0
0.025511,0.009492,0
0.025954,0.0093903,0
0.028122,0.0089199,0
0.028481,0.0088134,0
0.029303,0.0085799,0
0.02954,0.0085186,0
0.030456,0.0082332,0
0.031134,0.0080238,0
0.031665,0.0078158,0
0.034695,0.0066682,0
0.034881,0.0065951,0
0.035074,0.0065056,0
0.03604,0.0061047,0
0.036829,0.0057328,0
0.037075,0.0056276,0
0.038147,0.0051125,0
0.03892,0.0046832,0
0.039243,0.0045202,0
0.040328,0.003836,0
0.041348,0.0030544,0
0.041382,0.0030305,0
0.042419,0.0018218,0
0.042616,0.0015601,0
0.04279,0.00090985,0
0.043057,0,0


==> Data/reactionRates.csv <==
x,c,rr_LES,rr_EBU,rr_Ar
0.0003125,9.569311346570512e-28,2.594575491001253e-24,9.636736507422634e-25,6.651271965118706e-29
0.000625,5.2972192409386726e-27,1.4339094683724608e-23,5.334543333180404e-24,6.651271965118706e-29
0.0009375,2.4162554728953994e-26,6.55403048376455e-23,2.433280356716133e-23,6.651271965118706e-29
0.00125,1.0152501709504647e-25,2.750607794829988e-22,1.0224036017044981e-22,6.651271965118706e-29
0.0015625,4.245630159668083e-25,1.1505330607930913e-21,4.27554477797934e-22,6.651271965118706e-29
0.001875,9.837844631424375e-25,2.6661504773071257e-21,9.907161871995682e-22,6.651271965118706e-29
0.0021875,4.874504835211223e-24,1.3190460299532875e-20,4.908850490889607e-21,6.651271965118706e-29
0.0025,1.5771888222953033e-23,4.2712334905833766e-20,1.58830166063717e-20,6.651271965118706e-29
0.0028125,5.953912300330445e-23,1.6122531804470195e-19,5.995863437670446e-20,6.651271965118706e-29
0.003125,1.9740246082171692e-22,5.3524064185747e-19,1.987933542926749e-19,6.651271965118706e-29
0.0034375,5.177317555957072e-22,1.4056542740550759e-18,5.213796823518789e-19,6.651271965118706e-29
0.00375,1.899034600155894e-21,5.162125232828103e-18,1.9124151568900153e-18,6.651271965118706e-29
0.0040625,4.527566626183839e-21,1.2321741221721538e-17,4.559467762742485e-18,6.651271965118706e-29
0.004375,1.6024686222967642e-20,4.362274058633999e-17,1.6137595815628728e-17,6.651271965118706e-29
0.0046875,4.578267124055096e-20,1.244760680317796e-16,4.6105254952255595e-17,6.651271965118706e-29
0.005,1.230155704528065e-19,3.338840526002869e-16,1.2388233550252649e-16,6.651271965118706e-29
0.0053125,3.8183107482511277e-19,1.0348874060777122e-15,3.845214483228513e-16,6.651271965118706e-29
0.005625,7.632571838365135e-19,2.0670120033286133e-15,7.686350774516228e-16,6.651271965118706e-29
0.0059375,2.5092170836045198e-18,6.790918383744998e-15,2.526896972924409e-15,6.651271965118706e-29
0.00625,7.57910029863649e-18,2.060535431745255e-14,7.63250247547475e-15,6.651271965118706e-29
0.0065625,1.907878452352658e-17,5.2174956316323136e-14,1.921321322678147e-14,6.6512719651188e-29
0.006875,4.993764955693597e-17,1.3669749100861168e-13,5.0289509156024046e-14,6.651271965118988e-29
0.0071875,1.0047165707233892e-16,2.7421197330342164e-13,1.0117957819579667e-13,6.65127196511908e-29
0.0075,3.2866795756996377e-16,8.916514787348587e-13,3.3098374489294895e-13,6.651271965119919e-29
0.0078125,6.065238875495738e-16,1.6430153391818708e-12,6.107974417477363e-13,6.651271965120852e-29
0.008125,1.6784369363092682e-15,4.5348940823773345e-12,1.6902631666733957e-12,6.651271965124582e-29
0.0084375,3.902271690474261e-15,1.0555378345912044e-11,3.929767012435142e-12,6.651271965132322e-29
0.00875,7.274006514859784e-15,1.975660230793548e-11,7.325259007493535e-12,6.651271965144072e-29
0.0090625,2.324384420522855e-14,6.376797988469385e-11,2.3407619828945062e-11,6.651271965199743e-29
0.009375,4.484483986854243e-14,1.2287480351886863e-10,4.5160815640662094e-11,6.651271965274999e-29
0.0096875,1.1779467023065914e-13,3.197652476086651e-10,1.1862464893019411e-10,6.651271965529202e-29
0.01,2.595478943137393e-13,7.020313238617016e-10,2.6137666316496693e-10,6.651271966023063e-29
0.0103125,4.996635939731376e-13,1.3523125978784578e-09,5.031842128513724e-10,6.651271966859621e-29
0.010625,1.3773774973927622e-12,3.738168138685152e-09,1.3870824694458235e-09,6.651271969917902e-29
0.010937500000000001,2.5684729608671135e-12,6.981255712741133e-09,2.5865703657696915e-09,6.651271974067972e-29
0.01125,6.930346800207779e-12,1.8875414273394215e-08,6.979177873577954e-09,6.651271989266031e-29
0.0115625,1.5207433093995373e-11,4.14130656659812e-08,1.5314584337119584e-08,6.651272018105682e-29
0.011875,2.929581168722851e-11,7.946934884830805e-08,2.9502229336819408e-08,6.651272067193528e-29
0.0121875,7.345734284273724e-11,1.9800442498712172e-07,7.397492165347706e-08,6.651272221064408e-29
0.0125,1.2847979148802068e-10,3.464884079762666e-07,1.2938505720254497e-07,6.651272412777832e-29
0.012812500000000001,3.0473180528677935e-10,8.288952349543696e-07,3.068789383318401e-07,6.651273026888653e-29
0.013125,6.360211855784599e-10,1.7360608500129237e-06,6.405025741975692e-07,6.65127418119267e-29
0.0134375,1.1965651997960444e-09,3.2650771027812338e-06,1.2049961620475244e-06,6.651276134283617e-29
0.01375,2.9888762513914524e-09,8.140250433791357e-06,3.0099357447231584e-06,6.651282379197105e-29
0.0140625,5.240679270534854e-09,1.4244593808228652e-05,5.277604786256542e-06,6.651290225117318e-29
0.014375,1.165496772599367e-08,3.1464570744336614e-05,1.1737087401706677e-05,6.651312574366585e-29
0.014687500000000001,2.2967021675025063e-08,6.176547535675654e-05,2.312884302749278e-05,6.651351989036008e-29
0.015,4.0316879725844576e-08,0.0001086447948359364,4.0600939923047154e-05,6.651412441712101e-29
0.0153125,9.229166263977662e-08,0.0002500295807580954,9.294188656846957e-05,6.651593542353535e-29
0.015625,1.554973891176736e-07,0.0004197162883468454,0.00015659284682664038,6.651813782519253e-29
0.0159375,3.254667156601287e-07,0.0008619030640357188,0.00032775918686651185,6.652406075451635e-29
0.01625,6.060278249374666e-07,0.001576905356499762,0.0006102952480478682,6.653383860760202e-29
0.0165625,9.564467006686555e-07,0.002440754879426482,0.0009631792381398656,6.654605304907283e-29
0.016875,1.849063765477691e-06,0.004509192991041943,0.0018620676910487235,6.657717661664443e-29
0.0171875,2.881977180342849e-06,0.006838794080808408,0.002902223920613301,6.661320974526821e-29
0.0175,4.869690064676311e-06,0.010790997608692642,0.0049038316089586535,6.668260459043924e-29
0.017812500000000002,7.878316869037792e-06,0.016392026758341813,0.007933381887096571,6.6787775787019e-29
0.018125,1.1077835409967355e-05,0.02220070828960964,0.011155008922904143,6.689979760280097e-29
0.0184375,1.7665463964507226e-05,0.032058772821675824,0.017787695004705038,6.713102225735132e-29
0.01875,2.4956776082863277e-05,0.04265882972659713,0.02512815161754171,6.738785593722702e-29
0.0190625,3.478395571237699e-05,0.05573915923566767,0.03502036108488573,6.773553307958115e-29
0.019375,4.791691882416095e-05,0.07194707875428172,0.04823806689227958,6.820290152796579e-29
0.0196875,6.110070461492193e-05,0.08836078364573235,0.06150443546288752,6.867524518357568e-29
0.02,8.317281878119425e-05,0.11309254315150943,0.08370923031286592,6.947319602331259e-29
0.0203125,0.00010712562054457882,0.13948148367676869,0.10779811821234019,7.0349380615023e-29
0.020625,0.00013640069444712059,0.17013427051272745,0.13722835534027497,7.143491268597168e-29
0.0209375,0.00017437270772848454,0.2071854600832456,0.17538334783268383,7.286732236593869e-29
0.02125,0.00021318526650611808,0.24609810623125059,0.21436161616503574,7.436041290125115e-29
0.021562500000000002,0.00026793250067865616,0.30356508132693194,0.26930597896104996,7.651739483804454e-29
0.021875000000000002,0.000327994682499964,0.36669338508528887,0.3295351818292395,7.895406857144365e-29
0.0221875,0.0003985922263537745,0.4438335439943236,0.4002632438295665,8.191511244700232e-29
0.0225,0.0004926509543315701,0.5487064551107032,0.49438553933004176,8.602915094727811e-29
0.0228125,0.0005900640349606664,0.6581901946617815,0.5917317997807161,9.050242709564771e-29
0.023125,0.0007270631313241488,0.8228408415938404,0.7284089785236794,9.717987242465947e-29
0.0234375,0.0008829892880402224,1.0111302518113936,0.8836453201541714,1.0536595709259899e-28
0.02375,0.0010596168519875521,1.2240386634580813,1.0590767496701226,1.1545329533251747e-28
0.0240625,0.0013081047522040096,1.5123780777863893,1.3051386343359497,1.31256592845684e-28
0.024375,0.0015676118857885764,1.8102593825063669,1.5611885013749538,1.5001193038527417e-28
0.0246875,0.0019043576566135979,2.1721737826269876,1.8920483704791968,1.7828745313532298e-28
0.025,0.002297017696389982,2.576929905409903,2.275860639173777,2.178611028301347e-28
0.0253125,0.0027109023907550406,3.000699465505047,2.6781221944260136,2.688405815412811e-28
0.025625000000000002,0.0032814833054859065,3.5321774227431018,3.228846050177523,3.5861745125793667e-28
0.025937500000000002,0.003918051373557786,4.117560841214439,3.838067337498168,4.934276311439126e-28
0.02625,0.00463900472811987,4.756419413382648,4.521510338874176,7.061678403740584e-28
0.0265625,0.005432519994155223,5.431599655282871,5.265813854342805,1.0440235658174017e-27
0.026875,0.006153202289284831,6.044499302551051,5.9346989888564785,1.4843532871583243e-27
0.0271875,0.007179885123651342,6.883014228631853,6.87608978039915,2.4378293022821674e-27
0.0275,0.008272034661318931,7.768025625595512,7.862917878782105,4.105377247971919e-27
0.0278125,0.009462376893032644,8.717831772363997,8.921666877623823,7.190601259265015e-27
0.028125,0.010895501683304373,9.817400252076032,10.173603135321832,1.3975608067490377e-26
0.0284375,0.012250341706914901,10.855536182468176,11.334809042014404,2.5932174494570854e-26
0.02875,0.01384689922706964,12.04172611943984,12.676003568383406,5.307448276019596e-26
0.0290625,0.015606293955923065,13.324851345759354,14.120826440801373,1.1512461261376581e-25
0.029375000000000002,0.017441686777514502,14.662149864249669,15.59206580176593,2.5405882211994987e-25
0.029687500000000002,0.019916395239589445,16.33173261663531,17.519517051059218,7.201724865380704e-25
0.03,0.02196387527172315,17.715009287487263,19.06705640610949,1.6695283506985505e-24
0.0303125,0.024217043967268637,19.187458764864218,20.722488702402554,4.122197904327363e-24
0.030625,0.026878659833637995,20.85373930368362,22.61614402168706,1.166057430656263e-23
0.0309375,0.02956833065378764,22.527000733298244,24.464371409160833,3.2380398937405393e-23
0.03125,0.032584762657862705,24.288650653205092,26.462282557306942,9.842217698549003e-23
0.0315625,0.035744677342921305,26.092353196513244,28.474135248057863,3.040968264672623e-22
0.031875,0.03900816860758597,27.921865392425918,30.46889746273163,9.39190107293774e-22
0.0321875,0.042620722566977055,29.800034061726357,32.583422359712934,3.137463148913789e-21
0.0325,0.04629845488160317,31.69738109536874,34.640160750039826,1.0258879499032049e-20
0.0328125,0.05019504621517738,33.61408270786266,36.71922321895402,3.440957355992382e-20
0.033125,0.05434332157471588,35.55084514005701,38.82551804547714,1.1892758228437653e-19
0.0334375,0.058547819179918206,37.49975316433576,40.85392268748296,3.984606488575639e-19
0.03375,0.06308214339157031,39.443105932258824,42.928194683534606,1.3949257436070284e-18
0.0340625,0.06774096638814261,41.39345747622319,44.944108428516365,4.7987604649041926e-18
0.034375,0.07252068236334155,43.3504517444888,46.89807131308955,1.6192352562031075e-17
0.0346875,0.07762318666703995,45.263516201323995,48.86398908043266,5.619807754475545e-17
0.035,0.08278664896435979,47.182686562558025,50.73495716651904,1.8769779475977775e-16
0.035312500000000004,0.0881646775152334,49.06122357034925,52.56488732717673,6.248355078619159e-16
0.035625000000000004,0.09375630679334557,50.894541570146785,54.347046170380025,2.066807093560957e-15
0.035937500000000004,0.09941207901322076,52.73097551319012,56.03263860927024,6.575853281956821e-15
0.03625,0.1053772037379208,54.474572268259564,57.691090441992316,2.11254048460145e-14
0.0365625,0.11145700446167732,56.20251210584212,59.26347975318934,6.582398767594346e-14
0.036875,0.11765461434503571,57.90910570193792,60.75174568749657,1.9914409867342595e-13
0.0371875,0.1241420464042429,59.476597864559835,62.19376798308203,6.023284911367733e-13
0.0375,0.1306931427148579,61.04237569845559,63.537574059129206,1.7510421338630642e-12
0.0378125,0.13742964074312736,62.52312630769135,64.80940144218812,4.993664613703189e-12
0.038125,0.14436639318928232,63.912547745227656,66.01013305508192,1.3990503741218718e-11
0.0384375,0.15135474351026623,65.29083244928937,67.11540088696184,3.768938199596861e-11
0.03875,0.15861316240356982,66.50946021127588,68.15974989784314,1.0070061466437692e-10
0.0390625,0.16598505968826877,67.68372151774707,69.11943796380052,2.6111443786018593e-10
0.039375,0.17345527562066637,68.82892492273776,69.99492353537666,6.565088744105358e-10
0.0396875,0.18119304404333675,69.7720821292818,70.80556218982069,1.6339588105457205e-09
0.04,0.18900359055514757,70.70874375690526,71.53103238227094,3.934434671832658e-09
0.0403125,0.19696046848936594,71.5457927102005,72.18048671426294,9.251496795449684e-09
0.040625,0.20513754496680772,72.24248707996202,72.75981108209963,2.141167195150896e-08
0.0409375,0.2133231355993922,72.9215519614381,73.25607063673677,4.777122853114776e-08
0.04125,0.22170880747496347,73.43716202853345,73.68323551654125,1.048034232298873e-07
0.0415625,0.2301966988253788,73.8750614643669,74.03722502556269,2.24115698637571e-07
0.041875,0.23844109406886074,74.2843511116535,74.31028426316747,4.54265782609796e-07
0.0421875,0.24763960688975864,74.49227165417282,74.5378202505925,9.652304908694232e-07
0.0425,0.25659347010210903,74.6725453340831,74.68609048016103,1.945273291695079e-06
0.0428125,0.26560158324281125,74.7832988615703,74.76699034007144,3.818307466457595e-06
0.043125000000000004,0.2748126698395217,74.73098111080806,74.7832988615703,7.386133948400867e-06
0.043437500000000004,0.28403976224059835,74.6652169860641,74.73643816880856,1.3904099773679554e-05
0.043750000000000004,0.2934099944382704,74.48820630433258,74.62806076408243,2.572046827330924e-05
0.0440625,0.3028960867677374,74.21510815775785,74.459704315478,4.669635155699365e-05
0.044375,0.3124236019901452,73.9265545724655,74.23477025260608,8.289440321780007e-05
0.0446875,0.32211477310134956,73.49184287989505,73.95195385323244,0.0001450467637461905
0.045,0.33193348082130364,73.01080445323883,73.613114976203,0.00024973471243068833
0.0453125,0.34190052115179453,72.50026019720312,73.2184577826324,0.0004237530285420808
0.045625,0.35256014884787923,71.80934889716353,72.74318645571248,0.0007282982856658747
0.0459375,0.3622056395349701,71.17649144767357,72.26848173504048,0.001165195383410442
0.04625,0.3717007765102838,70.50891823494331,71.76205183851431,0.0018182386959210164
0.0465625,0.38187928481772293,69.70914794957905,71.17838386922017,0.0028762284503225832
0.046875,0.3925325578857222,68.86185815084607,70.5247524389966,0.0045594085673423745
0.0471875,0.402810906701453,67.9898746449166,69.85496924041112,0.006986647179328237
0.0475,0.412639822317352,67.11341919066292,69.18042594099052,0.010347498190109218
0.0478125,0.42249384740518564,66.23090374601979,68.47245482291456,0.015121724312812881
0.048125,0.43290497829223534,65.23281269486617,67.69171111721549,0.022244981208125614
0.0484375,0.44337740212174387,64.21148414241823,66.8741462451246,0.03232153353535369
0.04875,0.45374517541643805,63.190918282235536,66.0345274119583,0.046148412231762165
0.0490625,0.46405709506058773,62.11429896084853,65.17108369602374,0.06491937422578616
0.049375,0.4744039242556543,61.030768022813575,64.27768431754416,0.0903084656173157
0.0496875,0.4847400728122816,59.933313398149885,63.35946407018721,0.12411179567440607
0.05,0.49502830215434535,58.808646433390656,62.42115182381659,0.16842262498737878
0.0503125,0.5053197606382233,57.68089742419085,61.45936516423936,0.22614764470281534
0.050625,0.5155683717939161,56.53932026370612,60.47959018401936,0.3002181247785686
0.050937500000000004,0.5257743390964019,55.38476794309104,59.48305530023445,0.3942512999409994
0.051250000000000004,0.5359768723667495,54.227968569110004,58.46698421237742,0.5129226443283368
0.051562500000000004,0.5460483390054879,53.0654282519043,57.44531653541929,0.6592893169276173
0.051875000000000004,0.5560748775524722,51.899391507583196,56.41057660719479,0.8394946374317585
0.0521875,0.5661150403114155,50.7296920139931,55.35753272935066,1.0608120707268176
0.0525,0.5759367146280675,49.56870011919639,54.31170474769318,1.323767198163563
0.0528125,0.5857564078408116,48.405883996347036,53.2511804061627,1.6401157065713656
0.053125,0.5955495006952186,47.24372946321937,52.17925948475345,2.0170073803642747
0.0534375,0.6051188631447986,46.09849555386214,51.118584759628526,2.453043530080261
0.05375,0.6146993749940014,44.95119490468866,50.044049591501164,2.9657103583336863
0.0540625,0.6241763124960658,43.813294741692076,48.969155111782804,3.5571664620804775
0.054375,0.633450675480276,42.694194495188995,47.906115391306756,4.226644340356594
0.0546875,0.6427032341168875,41.57727383040608,46.83499308453154,4.993552011891513
0.055,0.6517881073426349,40.477874271697864,45.77334749648151,5.852313402625708
0.0553125,0.6607178995921008,39.394728123015945,44.72054806383521,6.80781122864918
0.055625,0.6696269761918666,38.31386660382381,43.66132266124205,7.880254366203726
0.0559375,0.6783022539048401,37.26085841816397,42.6216501176686,9.04746862901275
0.05625,0.686876747169005,36.21981841472617,41.58630853034889,10.328253501127953
0.0565625,0.6954455096216774,35.17941440902793,40.544195891861776,11.74188449451909
0.056875,0.7036660625828075,34.182603064931456,39.537624895904855,13.230080992595894
0.0571875,0.711838717247017,33.19177574263641,38.53049986603346,14.843248214122804
0.0575,0.7199855798762819,32.20416929314064,37.52036025543131,16.5885524825447
0.0578125,0.7277387787520446,31.265718136338776,36.55344442359856,18.380121308766615
0.058125,0.7354913364608894,30.327357731484337,35.581303862777396,20.301162571696715
0.0584375,0.7431543572678129,29.400618892504085,34.61531120408626,22.328519033301298
0.058750000000000004,0.7505048087283379,28.51432541034178,33.68409357088706,24.393152064863294
0.059062500000000004,0.7578452865970768,27.629416816168483,32.749727615445124,26.57094614816032
0.059375000000000004,0.7650297389909314,26.764940997466763,31.83105338670677,28.81219504675778
0.059687500000000004,0.7719582822915099,25.93396259933192,30.94128562334266,31.07290107388113
0.06,0.7788545639481823,25.107132000246,30.052022675754824,33.41517306905835
0.0603125,0.7855401158361894,24.307360491697832,29.186542778957634,35.7678573565858
0.060625,0.7920277679291426,23.53298536904333,28.343558254297587,38.121474154780785
0.0609375,0.7984852238166957,22.76253120893027,27.501504273439792,40.52550968425124
0.06125,0.8046839055095539,22.025379004184625,26.69044109961648,42.88249190859676
0.0615625,0.8107490629113737,21.30546437874746,25.894288421543234,45.226448092849125
0.061875,0.8170984268073693,20.55223911664617,25.058167106925183,47.70933690543217
0.0621875,0.8231055950102932,19.842718288903566,24.2646483433737,50.07424377070468
0.0625,0.8289514474101223,19.15320436763913,23.490184586352488,52.378386252778846
0.06281250000000001,0.8342311493446294,18.530709958239736,22.788846955514934,54.4509808407835
0.063125,0.8394707444132044,17.91566136795484,22.09110357579977,56.48932397871889
0.06343750000000001,0.8444882879313003,17.326965571499684,21.421336605613654,58.41367762693337
0.06375,0.8494320658884978,16.747146482228914,20.75991421407561,60.272807139041554
0.0640625,0.8542617303683202,16.183369189502574,20.11234018797411,62.042999847656056
0.064375,0.8590835540539816,15.620601795531057,19.46443867781989,63.75379680762401
0.0646875,0.8638380677968222,15.06620236722625,18.824251464126885,65.37384423736975
0.065,0.8682881660795307,14.549507577191893,18.22387298412433,66.81915932806058
0.0653125,0.8727276494507167,14.03416804197394,17.623804399654553,68.1817642102292
0.065625,0.8770665174552509,13.531142597919166,17.036266351931825,69.42619271269423
0.0659375,0.8811512121617564,13.05916225087519,16.482192558379232,70.50881299099649
0.06625,0.8852195016286144,12.589181816225418,15.929435336340621,71.49143552568643
0.0665625,0.889163927387634,12.134234952256174,15.392651478809222,72.34333070806076
0.066875,0.8929060399551108,11.70382488559711,14.882629425567988,73.05080169745459
0.0671875,0.8966260590266454,11.27609821170839,14.374883128152902,73.64806356012426
0.0675,0.9002045110358325,10.865461458116492,13.885774616146172,74.11443412755527
0.0678125,0.9036244195331917,10.473967350131906,13.417714896796019,74.4532221339391
0.068125,0.9070160741018103,10.085837336415663,12.95292831126011,74.67840152305614
0.0684375,0.9102532661792823,9.716253728679586,12.50876262128235,74.7832988615703
0.06875,0.9133626995660358,9.362001513161157,12.081628399443536,74.77630493101056
0.0690625,0.916451549887381,9.01020217947266,11.656842765600251,74.65842615269857
0.069375,0.9193725693383209,8.678436147528478,11.254702241184917,74.43937636549423
0.0696875,0.9221942505103315,8.358528214772566,10.86583914926029,74.12306831454559
0.07,0.9249999352855054,8.040537231682027,10.478795235302188,73.70126828711766
0.0703125,0.9276313046179044,7.7432906602752185,10.11545159692957,73.20371429769116
0.07062500000000001,0.9301876152449469,7.454975751128156,9.762153334768529,72.62146802129782
0.0709375,0.9327310518382587,7.168196628189657,9.41032467991999,71.94118208706789
0.07125000000000001,0.9350973087571465,6.902479518945561,9.082729474278278,71.21407504791858
0.0715625,0.9374084193536112,6.643321251847066,8.762514333775547,70.41277238384373
0.07187500000000001,0.9397087261751966,6.385451031933463,8.443547812667124,69.52240105427052
0.0721875,0.9418287399348233,6.148885940099843,8.149363181814255,68.61687560591719
0.0725,0.943854529610184,5.92307758580351,7.868059347762927,67.67289128109681
0.0728125,0.945836843484434,5.702172057758587,7.592609869361685,66.6723390577832
0.073125,0.9478204128741453,5.48229305384213,7.316805967388384,65.59274917548876
0.0734375,0.9497827775533735,5.264954714189546,7.04377425600741,64.44520420573238
0.07375,0.9516536271995569,5.057861750396008,6.783313065215643,63.27540365673862
0.0740625,0.9533623145252673,4.869870099375462,6.545290478005099,62.140599743315455
0.074375,0.955054485583506,4.683833298386852,6.309439618510459,60.95267294227365
0.0746875,0.9567389336323462,4.498725554276959,6.07453824521043,59.70525721779038
0.075,0.958269280259219,4.331656000175763,5.861017471260212,58.514488294688746
0.0753125,0.9597903611359898,4.165679118491418,5.648686804079652,57.2754813680164
0.075625,0.9613044937863621,4.000527663239302,5.437224786615365,55.986046321953786
0.0759375,0.9626750345446048,3.8521060590398686,5.245729870919666,54.76964501859133
0.07625,0.9640411395489887,3.7042060764026186,5.0547729810650335,53.50968736090125
0.0765625,0.9653974089728431,3.557451307610638,4.86511048563605,52.211007347087374
0.076875,0.9666059077144817,3.427638097132599,4.696045142704346,51.0129779060699
0.0771875,0.9678238304849075,3.2968530373351483,4.5255974609221346,49.76599013316449
0.0775,0.9690246829339179,3.167966011716809,4.357476112824738,48.496901858551205
0.0778125,0.9701645380134194,3.0464951741839355,4.197837131366826,47.25533840486494
0.078125,0.9712712506326596,2.9286097777505304,4.042786521323709,46.014920634024314
0.07843750000000001,0.9723614557590502,2.8125755541531263,3.8899974233452,44.758832148880046
0.07875,0.9733488295327265,2.708228149410998,3.7515761217086383,43.591540402706904
0.07906250000000001,0.9743338572827578,2.604143334361234,3.6134424152680245,42.39853080802598
0.079375,0.9753102531181982,2.5010354714046663,3.4764785888629803,41.1875277150598
0.07968750000000001,0.9761945420711616,2.408303920116676,3.352400249911279,40.066017892476275
0.08,0.9770766418979157,2.315825380216416,3.2285962048819905,38.92357219417529
0.0803125,0.9779507421050477,2.224239071565709,3.1058826078248347,37.767858350854226
0.080625,0.9787427344109829,2.1417898235537827,2.9946683023857976,36.700171603503726
0.0809375,0.9795320792698001,2.059636053722446,2.883799603004096,35.61642479917964
0.08125,0.9803150030516323,1.97819555108796,2.773807043557488,34.52194034292387
0.0815625,0.9810230968060325,1.9049977795909896,2.6743052810448438,33.51513030498339
0.081875,0.9817279546786952,1.8321385099486815,2.575237480450135,32.49679831199529
0.0821875,0.9824251125693152,1.7600977840836884,2.4772315894326704,31.4736259894823
0.0825,0.9830605894511705,1.694832031829371,2.387879187563517,30.52702770466335
0.0828125,0.9836912038653586,1.6300767424134566,2.299193938730433,29.574410803913704
0.083125,0.9843116117908395,1.5663872635631484,2.211928004543357,28.624218206604297
0.0834375,0.9848877094506917,1.5075586651459822,2.1308804700266544,27.730261316397854
0.08375,0.9854536696270748,1.449784116729779,2.0512457850856674,26.84105133052142
0.0840625,0.9860149431025351,1.392507413499946,1.9722575252810453,25.94837712443142
0.084375,0.9865043642755751,1.3428185025442994,1.9033704976019508,25.16112042636403
0.0846875,0.9869858692472189,1.2939321312913927,1.8355880914140446,24.37849167139592
0.085,0.987470846149792,1.2446928725259072,1.7673073218746402,23.582044120562315
0.0853125,0.9879552244866232,1.1957473955144746,1.6991012081634735,22.778340801296395
0.085625,0.9884300256187066,1.1477999402587873,1.632234359968376,21.982489873968206
0.0859375,0.9888773894797562,1.102641690437891,1.5692231085167918,21.225304881776875
0.08625000000000001,0.9892844505354551,1.061701968111244,1.5118814137331809,20.53012623929198
0.0865625,0.989685326966096,1.0214031586447656,1.4554043291975205,19.83969888621043
0.08687500000000001,0.9900840963942056,0.981320096335999,1.3992175938185216,19.147151292101487
0.0871875,0.9904489660185849,0.9447570557261191,1.3478016827251587,18.508430542712393
0.08750000000000001,0.9908063172351191,0.9089774934704956,1.297439988923984,17.878174566178615
0.0878125,0.9911618145493752,0.8734016362356678,1.2473344207845438,17.246556571440074
0.088125,0.9914891239884518,0.8407246614460917,1.2011972586576607,16.66091847044163
0.0884375,0.991807657191052,0.8089559633391568,1.1562930148000583,16.08719205969963
0.08875,0.992124312573548,0.7773872133160887,1.1116494173179807,15.513126805067028
0.0890625,0.9924180612527801,0.7481576897240687,1.0702316884168481,14.97725951584766
0.089375,0.9927018525530725,0.7199413939772731,1.0302146074257899,14.456502287335773
0.0896875,0.9929835583748107,0.6919261054757965,0.9904883784675469,13.936592754447807
0.09,0.9932469779227935,0.6657617195752998,0.9533379852214129,13.44773756297815
0.0903125,0.9934994857436692,0.6407015228957207,0.9177238580689013,12.976680152565523
0.090625,0.9937501337273005,0.615845284295096,0.8823695024915114,12.50671106575015
0.0909375,0.9939867554378593,0.5924085720464561,0.8489912549275024,12.060858014022875
0.09125,0.9942117885243329,0.5701411530478515,0.8172456255608088,11.634867785830194
0.0915625,0.9944342820794945,0.5480971043087224,0.7858562461963251,11.211788736834785
0.091875,0.9946464555362917,0.5270905745379696,0.7559209706392672,10.806572805030456
0.0921875,0.994846097714677,0.5073494004893337,0.7277520638666396,10.423715759449065
0.0925,0.9950442508140653,0.48776174794362415,0.6997916777482889,10.042201826043444
0.0928125,0.9952348928747718,0.4689242657232308,0.672889647867194,9.6737236683645
0.093125,0.9954121777515081,0.45142152612936687,0.6478711778871846,9.329805254122297
0.0934375,0.995588278926294,0.43402891691451556,0.6230185034742693,8.986980902399692
0.09375,0.9957594000752701,0.4171297923549398,0.5988674547785673,8.6527011556376
0.09406250000000001,0.9959165749545428,0.40161489547206786,0.5766836674815704,8.344664092392529
0.094375,0.9960730307102411,0.38617760210330376,0.5546003945968327,8.037082736573826
0.09468750000000001,0.9962268031163898,0.371011818770206,0.5328949131355631,7.733847811632057
0.095,0.9963662736128086,0.3572612090376284,0.5132073744367992,7.458018100693778
0.09531250000000001,0.996505251269761,0.34356865104623435,0.4935886300079374,7.18240695166739
0.095625,0.9966434684056413,0.3299546468897166,0.474076477780375,6.907554181789714
0.09593750000000001,0.9967672758796264,0.3177738140765199,0.4565978927674847,6.660719947220885
0.09625,0.9968905132982283,0.30563278966851476,0.43919917689721394,6.414424523691836
0.0965625,0.997012931764222,0.2935491993091216,0.42191548004733653,6.169174556197966
0.096875,0.9971238478664359,0.28262250635078284,0.4062552315887597,5.946458574493664
0.0971875,0.9972331224695912,0.27186137140729366,0.39082626580039476,5.726564298730744
0.0975,0.9973418687135427,0.26116134337304653,0.3754714279218326,5.50726521235377
0.0978125,0.9974416312871314,0.251334841475089,0.36138465812201576,5.305671562500043
0.098125,0.9975384275279333,0.2417988645693868,0.34771636351610546,5.109695568722627
0.0984375,0.9976346225258669,0.23233008451030837,0.33413259808874385,4.914569057667495
0.09875,0.997724409265962,0.22349022632601023,0.32145341426886676,4.732110156531904
0.0990625,0.9978109286527358,0.2149736926561256,0.3092353236684773,4.555988089462426
0.099375,0.9978969593726765,0.20653851520015087,0.2970859455920508,4.380565719441895
0.0996875,0.9979805193658173,0.19833445603512634,0.2852852044839746,4.209899379567357
0.1,0.9980606520797366,0.1904510180297692,0.27396821866253795,4.045971819430476
0.1003125,0.998131706639263,0.18346269938998866,0.26393310868568426,3.9004013060739045
0.100625,0.9982008757259171,0.17667051421251967,0.254164092776994,3.7585000789106218
0.1009375,0.9982682008462446,0.17008356196138577,0.24465532426204328,3.6201982802681276
0.10125,0.9983352475794094,0.16347118932439758,0.23518569475924733,3.482288320270931
0.1015625,0.9984016979321391,0.1569113371756457,0.22580012092547158,3.3454276572903283
0.10187500000000001,0.9984633221694048,0.15089285131228763,0.21709603965283614,3.2183488619444516
0.1021875,0.9985215800562096,0.1451605920200547,0.20886729765698558,3.098072121354978
0.10250000000000001,0.9985776213874042,0.13961433271451718,0.200951509627884,2.982243201626291
0.1028125,0.9986301828267012,0.13444577477832467,0.19352713962400128,2.873492203212689
0.10312500000000001,0.9986826658388543,0.1292924889533476,0.18611373785451213,2.7647928323966044
0.1034375,0.9987367489663423,0.12399415104938752,0.17847419975319437,2.652663670457562
0.10375000000000001,0.9987844713911453,0.11931037224155025,0.1717330491120174,2.553624368132736
0.1040625,0.998828483782952,0.11498308125243911,0.16551588816768245,2.462203398376662
0.104375,0.9988703608949765,0.11085560929077454,0.15960028388001246,2.375145404172825
0.1046875,0.9989135695596646,0.10660834513186389,0.15349650997294853,2.2852452649661594
0.105,0.998958105948629,0.10223755643016316,0.14720510040895382,2.1925039688431798
0.1053125,0.9989986212355149,0.09825667268508374,0.14148166120632633,2.108066679195049
0.105625,0.999037354965953,0.09445318054558936,0.13600983462938382,2.0272804337983312
0.1059375,0.9990735211801154,0.09090747379718528,0.1309006614308048,1.9517945874293046
0.10625,0.9991096434285174,0.08738610581188642,0.12579764734238513,1.8763478282597037
0.1065625,0.9991447394266859,0.08395188383922048,0.12083956263457428,1.8029941026855723
0.106875,0.9991761647155067,0.08082478207409596,0.11640000513538115,1.7372702761358505
0.1071875,0.9992078083483737,0.0777126994545878,0.11192956177441839,1.6710494883773055
0.1075,0.9992396336544253,0.07461203934783678,0.10743341246409219,1.6044076988557097
0.1078125,0.9992676218037011,0.07185417735958492,0.10347932773910375,1.5457670298119535
0.108125,0.9992956395978946,0.06910506187859007,0.09952102369392653,1.4870325209385011
0.1084375,0.9993236828221113,0.06637096859052738,0.09555909571163745,1.4282129039937617
0.10875,0.9993491096858483,0.06387395208522827,0.09196677838530874,1.3748534976345237
0.1090625,0.9993737566547694,0.0614458589225889,0.08848462039376509,1.3231057570746616
0.109375,0.9993981787826803,0.05903604873294487,0.08503420445271,1.2718058224531728
0.10968750000000001,0.9994212033982843,0.05677516625045662,0.08178121065820841,1.2234193117164913
0.11,0.9994431327816727,0.05463186650724526,0.0786829353153119,1.1773144762105707
0.11031250000000001,0.9994647543426878,0.05250789275363782,0.07562813171197469,1.1318377346669055
0.110625,0.9994856002506972,0.05046087256671315,0.07268289871479944,1.0879744868466705
0.11093750000000001,0.9995048314557885,0.04857409331524674,0.06996578517987252,1.0474932180799132
0.11125,0.9995238014076887,0.0466980287070829,0.0672855688594688,1.0075471881573645
0.11156250000000001,0.9995425357120313,0.04484474890962028,0.06463863256102888,0.9680830483896853
0.111875,0.9995597910650501,0.043183110273204005,0.06220064231767029,0.9317217483031816
0.1121875,0.9995768105850963,0.04152762631784784,0.059795961081428456,0.8958455712422576
0.1125,0.999593573410502,0.039880367212925476,0.05742753688855976,0.8604990001358973
0.1128125,0.9996084893473971,0.038387117981501094,0.05532005070033931,0.829037240086067
0.113125,0.9996231832708891,0.03692655110704993,0.05324392435071639,0.7980349340926339
0.1134375,0.999638322740697,0.035476475789372124,0.05110483713387872,0.7660834115531813
0.11375,0.9996520959345504,0.034120584829243836,0.04915878598866149,0.7370072978886769
0.1140625,0.9996648901846669,0.032832761130286096,0.04735104565863946,0.7099908946365135
0.114375,0.9996781206481038,0.031560131957482876,0.04548166452684487,0.6820463866162357
0.1146875,0.9996908012031589,0.030345211796819867,0.043689975464798025,0.6552566831173019
0.115,0.99970226649474,0.029249572395591606,0.04206999060682208,0.6310287929502737
0.1153125,0.9997133144560628,0.028152031031104335,0.040508967364227745,0.607677729736607
0.115625,0.9997241180129048,0.02706324032957703,0.038982472602662646,0.5848384435425038
0.1159375,0.999734692271489,0.025991781353997954,0.03748837218460105,0.5624793106418633
0.11625,0.9997451743460405,0.024961157533277833,0.03600729262214116,0.5403106124308547
0.1165625,0.9997556429613946,0.023974360759572114,0.03452811044441402,0.5181659197231476
0.116875,0.999764924362566,0.023072039452967243,0.03321667423189071,0.49852886235394817
0.1171875,0.9997738384427297,0.022195956565429185,0.03195713623981069,0.4796656630395507
0.11750000000000001,0.9997826394346971,0.021328954418103018,0.03071357424348345,0.4610385999023208
0.1178125,0.9997909982359594,0.020507864281246596,0.029532490035327416,0.443344503754238
0.11812500000000001,0.9997988704316717,0.019737473334030028,0.028420159817647936,0.42667786561526166
0.1184375,0.9998064232018374,0.018972995996948242,0.02735296167070602,0.4106851297217514
0.11875000000000001,0.9998138273538617,0.018225854629665902,0.02630676090737112,0.39500483435431977
0.1190625,0.9998208405726127,0.017549419195705938,0.025315796697300972,0.38015038839729
0.11937500000000001,0.9998278993011795,0.016876020489146142,0.02431840000318399,0.36519752825787455
0.1196875,0.9998350248626982,0.016205594933978457,0.02331155782371825,0.3501010354297337
0.12,0.9998412046603012,0.015602261313336004,0.02243835049919765,0.3370066013242423
0.1203125,0.999847196392028,0.015009104895462321,0.021591715494916914,0.32430917732719744
0.120625,0.9998529358161558,0.014420166288188313,0.020780730358276253,0.31214506223759464
0.1209375,0.9998583566348457,0.013869468437330949,0.020014763220215358,0.300654966722333
0.12125,0.9998635309089212,0.01334698703766001,0.01928363199696591,0.28968633682551076
0.1215625,0.9998690435107416,0.012830242584000224,0.01850469348315429,0.277999306917612
0.121875,0.9998744517345645,0.012328048892676271,0.017740502558048044,0.2665323616478617
0.1221875,0.9998794910126522,0.011869572619952206,0.01702844322816888,0.2558466122846763
0.1225,0.9998842548820742,0.011413720147322563,0.016355298726717298,0.24574391375180776
0.1228125,0.9998888396206758,0.010959901547388842,0.015707464926807062,0.23602022355430186
0.123125,0.9998925949835533,0.010553641683115962,0.015176823147102605,0.22805490360814032
0.1234375,0.9998963401406918,0.010152086183852011,0.014647622905663949,0.22011065840841096
0.12375,0.9999002275089247,0.00975348632368306,0.014098327285967091,0.2118641499949337
0.1240625,0.9999041297455664,0.00938257319938264,0.01354693011712449,0.2035854811435893
0.124375,0.9999080357625034,0.009031455931177372,0.012994998176888995,0.19529817102577265
0.1246875,0.9999113833377439,0.008698925902112256,0.012521975246271407,0.18819519968871154
0.125,0.9999147681768007,0.00836650181912475,0.012043686369028774,0.18101269677008106
0.1253125,0.9999182530776347,0.008040987536496604,0.0115512579591943,0.17361737872208627
0.12562500000000001,0.9999215282549887,0.007721607824667378,0.011088463755469149,0.1666666643748572
0.1259375,0.999924589932681,0.007414709437440621,0.010655837428193444,0.16016865237132957
0.12625,0.9999273781598514,0.0071441178545076514,0.01026185034268351,0.15425067112536112
0.1265625,0.9999300739270927,0.006875198819657106,0.009880927903048486,0.14852863381589806
0.12687500000000002,0.9999325246475466,0.006614008174249156,0.00953463128137571,0.14332647596841078
0.1271875,0.9999352181951595,0.006358390525253628,0.009154021934183118,0.13760858520749103
0.1275,0.9999381026607449,0.006109240191846699,0.008746434773808128,0.13148508391758068
0.1278125,0.9999404402535805,0.005873025970267511,0.008416122798832993,0.12652230315859309
0.128125,0.9999427339330559,0.005641903189697486,0.008092015760881375,0.1216525353144747
0.1284375,0.9999450982048583,0.005433221717002036,0.007757933497010214,0.1166326667076264
0.12875,0.9999473467096675,0.005225429932988287,0.007440209425494826,0.11185838548232387
0.1290625,0.999949453073194,0.005018656131037908,0.0071425703890732615,0.10738572784337333
0.129375,0.9999509086653509,0.004831046680247095,0.006936888293807132,0.10429481410233306
0.1296875,0.9999522710114678,0.0046483094150869516,0.006744382231372185,0.10140182776056378
0.13,0.9999541334296517,0.004467139522215513,0.00648121346024301,0.0974467996860495
0.1303125,0.999955832767749,0.004294759021516102,0.006241088580548232,0.09383796483465653
0.130625,0.9999572907927762,0.0041345644547892335,0.006035062340146832,0.09074150569122626
0.1309375,0.9999588273836375,0.003975391600650901,0.005817934262548635,0.08747809972095545
0.13125,0.9999603587848943,0.0038172119163057553,0.005601539409207693,0.08422561964264624
0.1315625,0.9999616564016028,0.0036769093757833033,0.005418179439006623,0.08146959011033107
0.131875,0.9999628794492899,0.003537021994374392,0.005245356397118145,0.0788718761090109
0.1321875,0.9999639868190253,0.0033979979220437593,0.005088879204284601,0.07651980575485227
0.1325,0.9999653082564766,0.0032692016837648475,0.004902153048845908,0.07371298685220476
0.1328125,0.9999667487185135,0.003146310392418793,0.004698608006121621,0.07065327090292742
0.133125,0.9999680219056076,0.003024551508843274,0.0045186997450945895,0.06794879677295353
0.13343750000000001,0.9999692186030388,0.002906046996087125,0.004349599830843664,0.06540673993330749
0.13375,0.9999702072105097,0.0027985242109785776,0.00420990412709308,0.06330666933565605
0.1340625,0.999971442287847,0.0026914988989910705,0.004035380813503186,0.06068297385380663
0.134375,0.9999728849504682,0.002584974287025251,0.003831524465353095,0.057618222718298334
0.13468750000000002,0.9999738433207002,0.002488543698919974,0.003696101311935237,0.05558224154514097
0.135,0.999974717992674,0.002394518627749853,0.003572505165660313,0.053724037962675004
0.1353125,0.9999759390271163,0.002301320685003888,0.003399965973328218,0.051129949806790365
0.135625,0.9999771437763326,0.0022123544108220918,0.003229727919190596,0.048570400036629886
0.13593750000000002,0.9999783134399863,0.0021300583665993227,0.003064447603537256,0.0460853346692698
0.13625,0.9999792377827849,0.0020482492830906644,0.002933832521227183,0.044121438100908274
0.1365625,0.9999800497331227,0.0019667141398972622,0.0028190991277077956,0.042396306413849
0.136875,0.9999814221261178,0.0018943427201424542,0.0026251718066663187,0.03948035434048805
0.1371875,0.9999827750266131,0.0018225194576900199,0.002433998819078547,0.03660574321198399
0.1375,0.9999839629331991,0.0017512130594641321,0.002266140404675069,0.03408164571729536
0.1378125,0.9999849913620075,0.0016842667687737365,0.0021208171235182907,0.03189636463696334
0.138125,0.9999858724841302,0.0016213379618836483,0.0019963091447013953,0.030024057315808275
0.1384375,0.9999867212169848,0.0015588745399802543,0.0018763779396874433,0.028220544414828557
0.13875,0.9999875277237613,0.0014970767797922821,0.001762413514380655,0.026506732499469873
0.1390625,0.9999879892719261,0.0014420788389265826,0.001697193875505271,0.02552593929057238
0.139375,0.9999885466083085,0.0013872565761971593,0.0016184387518581654,0.024341583843000707
0.1396875,0.9999892857673716,0.0013327713327575287,0.0015139909249482632,0.022770830557109656
0.14,0.9999898671877606,0.001282264460144111,0.0014318325500521588,0.02153526489202032
0.1403125,0.9999903453991921,0.0012342008238454226,0.0013642582429821252,0.020519016332038315
0.140625,0.9999908057862863,0.001186550886558169,0.001299202619198506,0.0195406375134638
0.1409375,0.9999912590867116,0.0011398234070328377,0.0012351483785811995,0.01857731028636966
0.14125000000000001,0.9999917126297726,0.0010978488370842496,0.001171059843838552,0.017613459037288705
0.1415625,0.999992265377289,0.0010560354635721016,0.001092953074142665,0.01643877117576425
0.141875,0.9999929560530836,0.0010144578101330885,0.0009953561369706622,0.014970943409708448
0.1421875,0.9999934438485926,0.0009762470876808453,0.0009264274791387526,0.013934266151966255
0.14250000000000002,0.9999938338062283,0.0009395770185032698,0.0008713239382938081,0.01310550981899289
0.1428125,0.9999943388690173,0.000903263166683027,0.0007999552844463795,0.012032117375012157
0.143125,0.9999947915755663,0.0008678369847343545,0.0007359848989269955,0.01106998699194583
0.1434375,0.9999950389611743,0.0008358400502461236,0.0007010276969421651,0.010544218568115571
0.14375000000000002,0.9999953786477646,0.0008039788057055356,0.0006530277594238554,0.009822278877802446
0.1440625,0.999995830873067,0.0007722865533083511,0.0005891253585266133,0.008861152107193331
0.144375,0.9999961731869628,0.0007432927805661119,0.0005407541547869916,0.008133617500692455
0.1446875,0.9999964772588369,0.0007153524885936347,0.0004977867962020033,0.007487356317401073
0.145,0.9999968452181863,0.0006867832407931461,0.0004457917116573771,0.006705306420073074
0.1453125,0.9999971812679286,0.0006584762073678046,0.00039830566051417276,0.005991071431603813
0.145625,0.9999973875416296,0.0006329672807580538,0.0003691578200925268,0.00555265817732992
0.1459375,0.9999975976072829,0.0006080202961962464,0.0003394741499557183,0.005106183740047996
0.14625,0.9999978076595354,0.0005854490791919514,0.00030979237169616466,0.004659735985319812
0.1465625,0.9999979630748469,0.000563756240258975,0.0002878311549206282,0.004329413128205953
0.146875,0.9999980943548569,0.0005426884400940313,0.0002692804159662698,0.004050387163229191
0.1471875,0.999998225993197,0.0005228084060327182,0.00025067904189205863,0.0037705988881802733
0.1475,0.999998337936907,0.0005031137363413975,0.00023486064966915233,0.0035326696444065156
0.1478125,0.9999983718409814,0.0004845869469488029,0.0002300697779129508,0.0034606085872686244
0.148125,0.9999984377946408,0.0004661368951367233,0.0002207500859932432,0.0033204279437101525
0.1484375,0.9999985520141929,0.00044778857065045524,0.00020461010115484536,0.0030776605501861396
0.14875,0.9999986488164461,0.00043093862695586056,0.0001909312964531918,0.002871912253483337
0.14906250000000001,0.9999987406875672,0.00041478507473065497,0.00017794929329151968,0.00267664447525091
0.149375,0.9999988518174258,0.0003987815109010231,0.00016224590143291707,0.0024404426899013463
0.1496875,0.9999989597541323,0.0003830798302297648,0.00014699372282275523,0.002211027330960621
0.15,0.999999010173578,0.00036900762466004247,0.00013986911775089352,0.0021038625567470514
0.15031250000000002,0.9999990592914834,0.00035498711966621397,0.00013292842892349732,0.0019994640611745986
0.150625,0.9999990929365773,0.0003410502068394667,0.00012817415187681377,0.0019279524616876258
0.1509375,0.9999991472557203,0.00032814360763108995,0.00012049849318262681,0.0018124987173123866
0.15125,0.9999992145828036,0.0003158838125150228,0.00011098472523013579,0.0016693968103258037
0.15156250000000002,0.9999992586606574,0.00030372446600593274,0.00010475622907856238,0.0015757104160177742
0.151875,0.9999992995377031,0.0002916831316526375,9.898002850481745e-05,0.0014888271899478158
0.1521875,0.9999993246659675,0.00028100729968817966,9.542923625146919e-05,0.0014354176044151018
0.1525,0.9999993639465599,0.00027036163868366227,8.9878625129905e-05,0.0013519274988744669
0.1528125,0.9999994276955904,0.0002597885522048192,8.087045947447317e-05,0.0012164300883298021
0.153125,0.9999994604332212,0.0002498713651946636,7.624441256279656e-05,0.0011468467820970867
0.1534375,0.999999463558197,0.0002405774119467823,7.580283250610728e-05,0.0011402046940863465
0.15375,0.9999994880654952,0.00023134772806099161,7.233978679234392e-05,0.0010881147953763852
0.1540625,0.9999995214720215,0.00022214379796895584,6.761922037845498e-05,0.0010171096798462277
0.154375,0.9999995548959756,0.00021399786986240938,6.289619126561666e-05,0.0009460674763682888
0.1546875,0.9999995890289315,0.0002059205700651712,5.8072975384449874e-05,0.0008735182511316939
0.155,0.9999996317206902,0.00019791033561158982,5.2040343131200634e-05,0.0007827773171186832
0.1553125,0.9999996671955009,0.00019026703685603514,4.7027514039883686e-05,0.0007073758819143907
0.155625,0.9999996916056677,0.00018322894858276034,4.3578193449739065e-05,0.000655492231884815
0.1559375,0.9999997019767761,0.00017623015684989913,4.2112686134472175e-05,0.0006334485013362501
0.15625,0.9999997019767761,0.00016926060359451285,4.2112686134472175e-05,0.0006334485013362501
0.1565625,0.9999997285058477,0.00016296693153059508,3.8363950016209816e-05,0.0005770610941514711
0.15687500000000001,0.9999997615814209,0.00015684111452948235,3.3690149189349084e-05,0.0005067590908825479
0.1571875,0.9999997615814209,0.00015078074370456388,3.3690149189349084e-05,0.0005067590908825479
0.1575,0.9999997685097078,0.0001448708470738286,3.271113566585255e-05,0.0004920330380381384
0.1578125,0.9999998016970542,0.00013955101170694766,2.802154048934623e-05,0.00042149340715147226
0.15812500000000002,0.9999998211860657,0.00013424954583369714,2.5267612103340288e-05,0.00038006953552217345
0.1584375,0.9999998211860657,0.0001289752891591618,2.5267612103340288e-05,0.00038006953552217345
0.15875,0.9999998211860657,0.0001240984652101891,2.5267612103340288e-05,0.00038006953552217345
0.1590625,0.9999998211860657,0.00011947316601386837,2.5267612103340288e-05,0.00038006953552217345
0.15937500000000002,0.9999998211860657,0.00011488149854778846,2.5267612103340288e-05,0.00038006953552217345
0.1596875,0.9999998211860657,0.00011030020364418037,2.5267612103340288e-05,0.00038006953552217345
0.16,0.9999998211860657,0.00010628159362923458,2.5267612103340288e-05,0.00038006953552217345
0.1603125,0.9999998344373735,0.0001022689927222264,2.339511318672335e-05,0.0003519038870789437
0.160625,0.9999999003059619,9.828564353399007e-05,1.4087438555014003e-05,0.0002119001277826849
0.1609375,0.9999999403953552,9.449459641356744e-05,8.422537508665727e-06,0.00012668999008100045
0.16125,0.9999999403953552,9.10035801561695e-05,8.422537508665727e-06,0.00012668999008100045
0.1615625,0.9999999403953552,8.752968293959585e-05,8.422537508665727e-06,0.00012668999008100045
0.161875,0.9999999403953552,8.406881576671549e-05,8.422537508665727e-06,0.00012668999008100045
0.1621875,0.9999999403953552,8.093759211016734e-05,8.422537508665727e-06,0.00012668999008100045
0.1625,0.9999999403953552,7.790350835909084e-05,8.422537508665727e-06,0.00012668999008100045
0.1628125,0.9999999403953552,7.489874962119186e-05,8.422537508665727e-06,0.00012668999008100045
0.163125,0.9999999403953552,7.19442936736755e-05,8.422537508665727e-06,0.00012668999008100045
0.1634375,0.9999999403953552,6.931205322566415e-05,8.422537508665727e-06,0.00012668999008100045
0.16375,0.9999999403953552,6.660415946249925e-05,8.422537508665727e-06,0.00012668999008100045
0.1640625,0.9999999403953552,6.378413322435261e-05,8.422537508665727e-06,0.00012668999008100045
0.164375,0.9999999403953552,6.12308959915088e-05,8.422537508665727e-06,0.00012668999008100045
0.16468750000000001,0.9999999403953552,5.89462857332547e-05,8.422537508665727e-06,0.00012668999008100045
0.165,0.9999999403953552,5.685015371526965e-05,8.422537508665727e-06,0.00012668999008100045
0.1653125,0.9999999403953552,5.4779600031727455e-05,8.422537508665727e-06,0.00012668999008100045
0.165625,0.9999999403953552,5.278399600813988e-05,8.422537508665727e-06,0.00012668999008100045
0.16593750000000002,0.9999999403953552,5.0788374223114637e-05,8.422537508665727e-06,0.00012668999008100045
0.16625,0.9999999403953552,4.8837293103994546e-05,8.422537508665727e-06,0.00012668999008100045
0.1665625,0.9999999403953552,4.691922192598634e-05,8.422537508665727e-06,0.00012668999008100045
0.166875,0.9999999403953552,4.520000928965866e-05,8.422537508665727e-06,0.00012668999008100045
0.16718750000000002,0.9999999403953552,4.348622273761815e-05,8.422537508665727e-06,0.00012668999008100045
0.1675,0.9999999403953552,4.178197429212323e-05,8.422537508665727e-06,0.00012668999008100045
0.1678125,0.9999999403953552,4.01897013326034e-05,8.422537508665727e-06,0.00012668999008100045
0.168125,0.9999999403953552,3.869904175672375e-05,8.422537508665727e-06,0.00012668999008100045
0.1684375,0.9999999403953552,3.721732865761316e-05,8.422537508665727e-06,0.00012668999008100045
0.16875,0.9999999403953552,3.573976054830815e-05,8.422537508665727e-06,0.00012668999008100045
0.1690625,0.9999999403953552,3.4419698079211566e-05,8.422537508665727e-06,0.00012668999008100045
0.169375,0.9999999403953552,3.312650649830307e-05,8.422537508665727e-06,0.00012668999008100045
0.1696875,0.9999999403953552,3.184699705117331e-05,8.422537508665727e-06,0.00012668999008100045
0.17,0.9999999403953552,3.059296947484277e-05,8.422537508665727e-06,0.00012668999008100045
0.1703125,0.9999999403953552,2.9473390937603227e-05,8.422537508665727e-06,0.00012668999008100045
0.170625,0.9999999403953552,2.8356985472956654e-05,8.422537508665727e-06,0.00012668999008100045
0.1709375,0.9999999403953552,2.7247286206702413e-05,8.422537508665727e-06,0.00012668999008100045
0.17125,0.9999999403953552,2.6203796133251873e-05,8.422537508665727e-06,0.00012668999008100045
0.1715625,0.9999999403953552,2.5234089175553534e-05,8.422537508665727e-06,0.00012668999008100045
0.171875,0.9999999403953552,2.426962398716448e-05,8.422537508665727e-06,0.00012668999008100045
0.1721875,0.9999999403953552,2.3308442736896306e-05,8.422537508665727e-06,0.00012668999008100045
0.17250000000000001,0.9999999403953552,2.244101585811064e-05,8.422537508665727e-06,0.00012668999008100045
0.1728125,0.9999999403953552,2.160085294146656e-05,8.422537508665727e-06,0.00012668999008100045
0.173125,0.9999999403953552,2.0768424553675512e-05,8.422537508665727e-06,0.00012668999008100045
0.1734375,0.9999999403953552,1.9942681305732303e-05,8.422537508665727e-06,0.00012668999008100045
0.17375000000000002,0.9999999403953552,1.921581255944211e-05,8.422537508665727e-06,0.00012668999008100045
0.1740625,0.9999999403953552,1.8490146768624212e-05,8.422537508665727e-06,0.00012668999008100045
0.174375,0.9999999403953552,1.7769879796898975e-05,8.422537508665727e-06,0.00012668999008100045
0.1746875,0.9999999403953552,1.708085441930732e-05,8.422537508665727e-06,0.00012668999008100045
0.17500000000000002,0.9999999403953552,1.6451893279567844e-05,8.422537508665727e-06,0.00012668999008100045
0.1753125,0.9999999403953552,1.582564497137253e-05,8.422537508665727e-06,0.00012668999008100045
0.175625,0.9999999403953552,1.5202285153155956e-05,8.422537508665727e-06,0.00012668999008100045
0.1759375,0.9999999403953552,1.4627739687973239e-05,8.422537508665727e-06,0.00012668999008100045
0.17625,0.9999999403953552,1.4083641871390183e-05,8.422537508665727e-06,0.00012668999008100045
0.1765625,0.9999999403953552,1.3543293313734521e-05,8.422537508665727e-06,0.00012668999008100045
0.176875,0.9999999403953552,1.3004093070589663e-05,8.422537508665727e-06,0.00012668999008100045
0.1771875,0.9999999403953552,1.2525326714282421e-05,8.422537508665727e-06,0.00012668999008100045
0.1775,0.9999999438884942,1.2054461044989509e-05,7.928933459316268e-06,0.00011926530851958014
0.1778125,0.9999999636472454,1.1588696875727719e-05,5.1368889317741446e-06,7.726799081762782e-05
0.178125,0.9999999824851552,1.1130418711268047e-05,2.47496547770818e-06,3.7227910979790966e-05
0.1784375,0.9999999943658234,1.0723762835218549e-05,7.961470792626205e-07,1.1975478522742281e-05
0.17875,1.0,1.0318027453697639e-05,0.0,0.0
0.1790625,1.0,9.915059689997432e-06,0.0,0.0
0.179375,1.0,9.531630269148863e-06,0.0,0.0
0.1796875,1.0,9.180240557836206e-06,0.0,0.0
0.18,1.0,8.830450297135542e-06,0.0,0.0
0.18031250000000001,1.0,8.482214283933553e-06,0.0,0.0
0.180625,1.0,8.161523938656294e-06,0.0,0.0
0.1809375,1.0,7.857975164210676e-06,0.0,0.0
0.18125,1.0,7.556488411885057e-06,0.0,0.0
0.18156250000000002,1.0,7.255691521333258e-06,0.0,0.0
0.181875,1.0,6.987558060260488e-06,0.0,0.0
0.1821875,1.0,6.72525777410867e-06,0.0,0.0
0.1825,1.0,6.465650038786685e-06,0.0,0.0
0.18281250000000002,1.0,6.208560995598825e-06,0.0,0.0
0.183125,1.0,5.99082667298194e-06,0.0,0.0
0.1834375,1.0,5.774848157162538e-06,0.0,0.0
0.18375,1.0,5.5681086307182e-06,0.0,0.0
0.1840625,1.0,5.357858666923824e-06,0.0,0.0
0.184375,1.0,5.135665279775467e-06,0.0,0.0
0.1846875,1.0,4.925721843862718e-06,0.0,0.0
0.185,1.0,4.732272753442561e-06,0.0,0.0
0.1853125,1.0,4.5507029121798106e-06,0.0,0.0
0.185625,1.0,4.382330193946157e-06,0.0,0.0
0.1859375,1.0,4.214837394239673e-06,0.0,0.0
0.18625,1.0,4.047987047726253e-06,0.0,0.0
0.1865625,1.0,3.895558598329169e-06,0.0,0.0
0.186875,1.0,3.7503609105472316e-06,0.0,0.0
0.1871875,1.0,3.606215160689843e-06,0.0,0.0
0.1875,1.0,3.4623535260101846e-06,0.0,0.0
0.1878125,1.0,3.3343808491366875e-06,0.0,0.0
0.18812500000000001,1.0,3.209160172341377e-06,0.0,0.0
0.1884375,1.0,3.0851998450656598e-06,0.0,0.0
0.18875,1.0,2.961564773741782e-06,0.0,0.0
0.1890625,1.0,2.8537510731040025e-06,0.0,0.0
0.18937500000000002,1.0,2.745997288844715e-06,0.0,0.0
0.1896875,1.0,2.6392276944195087e-06,0.0,0.0
0.19,1.0,2.535008224308096e-06,0.0,0.0
0.1903125,1.0,2.4421529755023023e-06,0.0,0.0
0.19062500000000002,1.0,2.349524001216685e-06,0.0,0.0
0.1909375,1.0,2.257531119348691e-06,0.0,0.0
0.19125,1.0,2.1696543819684557e-06,0.0,0.0
0.1915625,1.0,2.089712462578199e-06,0.0,0.0
0.19187500000000002,1.0,2.0101087935596385e-06,0.0,0.0
0.1921875,1.0,1.9309508349302077e-06,0.0,0.0
0.1925,1.0,1.8568300450113682e-06,0.0,0.0
0.1928125,1.0,1.7879943569279923e-06,0.0,0.0
0.193125,1.0,1.718347540710163e-06,0.0,0.0
0.1934375,1.0,1.6486959318383832e-06,0.0,0.0
0.19375,1.0,1.583870375376746e-06,0.0,0.0
0.1940625,1.0,1.5218713555089532e-06,0.0,0.0
0.194375,1.0,1.4642372782586229e-06,0.0,0.0
0.1946875,1.0,1.4068660217739754e-06,0.0,0.0
0.195,1.0,1.3543368462315734e-06,0.0,0.0
0.1953125,1.0,1.3021953319955656e-06,0.0,0.0
0.195625,1.0,1.254649371175797e-06,0.0,0.0
0.19593750000000001,1.0,1.2071893324697618e-06,0.0,0.0
0.19625,1.0,1.162968866278762e-06,0.0,0.0
0.1965625,1.0,1.1191739572250354e-06,0.0,0.0
0.196875,1.0,1.0758548729129138e-06,0.0,0.0
0.19718750000000002,1.0,1.032510128429598e-06,0.0,0.0
0.1975,1.0,9.948186454266858e-07,0.0,0.0
0.1978125,1.0,9.572045499449836e-07,0.0,0.0
0.198125,1.0,9.200038635528034e-07,0.0,0.0
0.19843750000000002,1.0,8.831714978077988e-07,0.0,0.0
0.19875,1.0,8.508848156714103e-07,0.0,0.0
0.1990625,1.0,8.186254884854465e-07,0.0,0.0
0.199375,1.0,7.866555657235708e-07,0.0,0.0
0.19968750000000002,1.0,7.55410560624236e-07,0.0,0.0


==> Data/reactionRatesTFC.csv <==
x,c,rr_TFC
0.0003125,9.569311346570512e-28,0.0
0.0015625,4.245630159668083e-25,5.375685329925086e-20
0.0028125,5.953912300330445e-23,4.087544642533764e-18
0.0040625,4.527566626183839e-21,3.447005138467154e-16
0.0053125,3.8183107482511277e-19,1.722209635717356e-14
0.0065625,1.907878452352658e-17,5.472840659707576e-13
0.0078125,6.065238875495738e-16,2.0969579515045594e-11
0.0090625,2.324384420522855e-14,4.505973138646123e-10
0.0103125,4.996635939731376e-13,1.370976447241589e-08
0.0115625,1.5207433093995373e-11,2.7469039926545155e-07
0.012812500000000001,3.0473180528677935e-10,4.7180647560452775e-06
0.0140625,5.240679270534854e-09,8.305475752014201e-05
0.0153125,9.229166263977662e-08,0.0008588414108637546
0.0165625,9.564467006686555e-07,0.007029981647356333
0.017812500000000002,7.878316869037792e-06,0.030542768771500733
0.0190625,3.478395571237699e-05,0.089610129031605
0.0203125,0.00010712562054457882,0.2105092070436574
0.021562500000000002,0.00026793250067865616,0.43604382212359805
0.0228125,0.0005900640349606664,0.9391687856730472
0.0240625,0.0013081047522040096,1.9148993643113659
0.0253125,0.0027109023907550406,3.7239236566005567
0.0265625,0.005432519994155223,6.095888542025816
0.0278125,0.009462376893032644,9.185873708295768
0.0290625,0.015606293955923065,13.321950031641034
0.0303125,0.024217043967268637,18.182893307574844
0.0315625,0.035744677342921305,23.455469793202262
0.0328125,0.05019504621517738,28.88936508792441
0.0340625,0.06774096638814261,34.282680073645174
0.035312500000000004,0.0881646775152334,39.47109561108842
0.0365625,0.11145700446167732,44.48120551487409
0.0378125,0.13742964074312736,49.23323741541132
0.0390625,0.16598505968826877,53.750227544099594
0.0403125,0.19696046848936594,57.97651981779053
0.0415625,0.2301966988253788,61.97588168277157
0.0428125,0.26560158324281125,65.64008585392894
0.0440625,0.3028960867677374,68.89011003614198
0.0453125,0.34190052115179453,71.31372144603932
0.0465625,0.38187928481772293,72.76750195917336
0.0478125,0.42249384740518564,74.19812837910544
0.0490625,0.46405709506058773,74.7832988615703
0.0503125,0.5053197606382233,74.0296781601633
0.051562500000000004,0.5460483390054879,72.62603685695898
0.0528125,0.5857564078408116,70.54154144435343
0.0540625,0.6241763124960658,67.6825334237272
0.0553125,0.6607178995921008,64.34877033318183
0.0565625,0.6954455096216774,60.51297523374681
0.0578125,0.7277387787520446,56.340594245150704
0.059062500000000004,0.7578452865970768,52.18867498146451
0.0603125,0.7855401158361894,47.766680264500145
0.0615625,0.8107490629113737,43.96300588313895
0.06281250000000001,0.8342311493446294,39.28747281713036
0.0640625,0.8542617303683202,34.75838853062813
0.0653125,0.8727276494507167,31.51310174241013
0.0665625,0.889163927387634,27.896612313032946
0.0678125,0.9036244195331917,24.637922468524195
0.0690625,0.916451549887381,21.67575329926251
0.0703125,0.9276313046179044,18.921902232294094
0.0715625,0.9374084193536112,16.437733081928144
0.0728125,0.945836843484434,14.40472992155583
0.0740625,0.9533623145252673,12.598594328450691
0.0753125,0.9597903611359898,10.86645507147011
0.0765625,0.9653974089728431,9.366816972905427
0.0778125,0.9701645380134194,8.068695636847561
0.07906250000000001,0.9743338572827578,7.030143162359572
0.0803125,0.9779507421050477,6.039696743435926
0.0815625,0.9810230968060325,5.18304780071542
0.0828125,0.9836912038653586,4.507124870595135
0.0840625,0.9860149431025351,3.849972985806302
0.0853125,0.9879552244866232,3.3139799211519354
0.0865625,0.989685326966096,2.8952217202197503
0.0878125,0.9911618145493752,2.4673785883333843
0.0890625,0.9924180612527801,2.11067716296833
0.0903125,0.9934994857436692,1.8204404729093961
0.0915625,0.9944342820794945,1.566894526917011
0.0928125,0.9952348928747718,1.3383583319295986
0.09406250000000001,0.9959165749545428,1.147003248204237
0.09531250000000001,0.996505251269761,0.9898976752176207
0.0965625,0.997012931764222,0.8454550508847439
0.0978125,0.9974416312871314,0.7205092883965416
0.0990625,0.9978109286527358,0.6230672175055137
0.1003125,0.998131706639263,0.5334040260509536
0.1015625,0.9984016979321391,0.4500728364526138
0.1028125,0.9986301828267012,0.3853438203745662
0.1040625,0.998828483782952,0.3326620687038805
0.1053125,0.9989986212355149,0.28554638758368633
0.1065625,0.9991447394266859,0.24287990436040974
0.1078125,0.9992676218037011,0.20677905191367993
0.1090625,0.9993737566547694,0.17799045012522088
0.11031250000000001,0.9994647543426878,0.15239016617038864
0.11156250000000001,0.9995425357120313,0.12977795709663198
0.1128125,0.9996084893473971,0.1104735310120693
0.1140625,0.9996648901846669,0.09464631446306947
0.1153125,0.9997133144560628,0.08194044302843487
0.1165625,0.9997556429613946,0.07014048021852205
0.1178125,0.9997909982359594,0.05886675141221561
0.1190625,0.9998208405726127,0.05074116706595695
0.1203125,0.999847196392028,0.04352230585079524
0.1215625,0.9998690435107416,0.037599561441153034
0.1228125,0.9998888396206758,0.03167926899219408
0.1240625,0.9999041297455664,0.02655733280144052
0.1253125,0.9999182530776347,0.02342493315270357
0.1265625,0.9999300739270927,0.020032742711597298
0.1278125,0.9999404402535805,0.017497379962537744
0.1290625,0.999949453073194,0.0138978604926976
0.1303125,0.999955832767749,0.011018353071853688
0.1315625,0.9999616564016028,0.009855983188313155
0.1328125,0.9999667487185135,0.008835650909880933
0.1340625,0.999971442287847,0.008297905426526309
0.1353125,0.9999759390271163,0.0077716396640297525
0.1365625,0.9999800497331227,0.008173329325730104
0.1378125,0.9999849913620075,0.0071685886696761306
0.1390625,0.9999879892719261,0.004834146069304321
0.1403125,0.9999903453991921,0.00386088426720218
0.1415625,0.999992265377289,0.003605693384841357
0.1428125,0.9999943388690173,0.0032192767449776547
0.1440625,0.999995830873067,0.002566394488944746
0.1453125,0.9999971812679286,0.0019251593700132983
0.1465625,0.9999979630748469,0.0010749652729386762
0.1478125,0.9999983718409814,0.0007021044766400856
0.14906250000000001,0.9999987406875672,0.000620697247207942
0.15031250000000002,0.9999990592914834,0.0004676765385910228
0.15156250000000002,0.9999992586606574,0.0003326310976853355
0.1528125,0.9999994276955904,0.00023729168830991822
0.1540625,0.9999995214720215,0.00021624383831555995
0.1553125,0.9999996671955009,0.00018693029626068957
0.1565625,0.9999997285058477,0.00012144109807907087
0.1578125,0.9999998016970542,8.368072462548184e-05
0.1590625,0.9999998211860657,2.9561148085093945e-05
0.1603125,0.9999998344373735,0.00010763375349051489
0.1615625,0.9999999403953552,9.566918256112032e-05
0.1628125,0.9999999403953552,0.0
0.1640625,0.9999999403953552,0.0
0.1653125,0.9999999403953552,0.0
0.1665625,0.9999999403953552,0.0
0.1678125,0.9999999403953552,0.0
0.1690625,0.9999999403953552,0.0
0.1703125,0.9999999403953552,0.0
0.1715625,0.9999999403953552,0.0
0.1728125,0.9999999403953552,0.0
0.1740625,0.9999999403953552,0.0
0.1753125,0.9999999403953552,0.0
0.1765625,0.9999999403953552,2.099407039871804e-05
0.1778125,0.9999999636472454,5.381687674525744e-05
0.1790625,1.0,3.28228063465394e-05
0.18031250000000001,1.0,0.0
0.18156250000000002,1.0,0.0
0.18281250000000002,1.0,0.0
0.1840625,1.0,0.0
0.1853125,1.0,0.0
0.1865625,1.0,0.0
0.1878125,1.0,0.0
0.1890625,1.0,0.0
0.1903125,1.0,0.0
0.1915625,1.0,0.0
0.1928125,1.0,0.0
0.1940625,1.0,0.0
0.1953125,1.0,0.0
0.1965625,1.0,0.0
0.1978125,1.0,0.0
0.1990625,1.0,0.0

